The Tags Are Alright: Robust Large-Scale RFID Clone Detection Through Federated Data-Augmented Radio Fingerprinting

Millions of RFID tags are pervasively used all around the globe to inexpensively identify a wide variety of everyday-use objects. One of the key issues of RFID is that tags cannot use energy-hungry cryptography. For this reason, radio fingerprinting (RFP) is a compelling approach that leverages the unique imperfections in the tag's wireless circuitry to achieve large-scale RFID clone detection. Recent work, however, has unveiled that time-varying channel conditions can significantly decrease the accuracy of the RFP process. We propose the first large-scale investigation into RFP of RFID tags with dynamic channel conditions. Specifically, we perform a massive data collection campaign on a testbed composed by 200 off-the-shelf identical RFID tags and a software-defined radio (SDR) tag reader. We collect data with different tag-reader distances in an over-the-air configuration. To emulate implanted RFID tags, we also collect data with two different kinds of porcine meat inserted between the tag and the reader. We use this rich dataset to train and test several convolutional neural network (CNN)--based classifiers in a variety of channel conditions. Our investigation reveals that training and testing on different channel conditions drastically degrades the classifier's accuracy. For this reason, we propose a novel training framework based on federated machine learning (FML) and data augmentation (DAG) to boost the accuracy. Extensive experimental results indicate that (i) our FML approach improves accuracy by up to 48%; (ii) our DA approach improves the FML performance by up to 31%. To the best of our knowledge, this is the first paper experimentally demonstrating the efficacy of FML and DA on a large device population. We are sharing with the research community our fully-labeled 200-GB RFID waveform dataset, the entirety of our code and trained models.

==> img/results.csv <==
Epochs,OTA 20,OTA 50,OTA 100,PM0-20,PM0-50,PM1-20,PM1-50,Epochs,OTA 20,OTA 50,OTA 100,PM0-20,PM0-50,PM1-20,PM1-50,,EPOCH,1 CONV,1 CONV,1 CONV,1 CONV,2 CONV,2 CONV,2 CONV,2 CONV,3 CONV,3 CONV,3 CONV,3 CONV,,OTA20,0.9972782258,0.06824437731,0.001445038142,0.07362272132138181,0.0,0.05751758758440273,0.040452911332862954,,Epoch,Union,Fed,Fed 3072,Union,Fed,Fed 3072,Union,Fed,Fed 3072,Union,Fed,Fed 3072,Union,Fed,Fed 3072,Union,Fed,Fed 3072,Union,Fed,Fed 3072,Union,Fed,Fed 3072,,,,Epoch,Union,Union Aug,Fed 3072,Fed 3072 Aug,Union,Union Aug,Fed 3072,Fed 3072 Aug,Union,Union Aug,Fed 3072,Fed 3072 Aug,Union,Union Aug,Fed 3072,Fed 3072 Aug,Union,Union Aug,Fed 3072,Fed 3072 Aug,Union,Union Aug,Fed 3072,Fed 3072 Aug,Union,Union Aug,Fed 3072,Fed 3072 Aug,Union,Union Aug,Fed 3072,Fed 3072 Aug,,Epoch,T: PM0-20 V: PM0-20,T: PM0-20 V: PM0-50,Union,Fed,Union Aug,Fed 3072 Aug,T: PM1-20 V: PM1-20,T: PM1-20 V: PM1-50,Union,Fed,Union Aug,Fed 3072 Aug,,Baseline,Baseline,Baseline,Baseline,Baseline,Baseline,Baseline,Baseline,,,,Fed 3072,Fed 3072,0.1 3027 norm,0.1 3072 aug,avg nor,avg aug,,1 CONV,2 CONV,3 CONV,1 CONV,2 CONV,3 CONV,,,,,,,,,0.3454682779,,0.3099005539,,,,,,0.25387596899224807,,0.25589147286821706
1,0.8287086176,0.8959502186,0.8200809373,0.870144694,0.8784949485,0.8781772546,0.706548399,1,0.8537466655,0.9278641103,0.8219894349,0.8985239646,0.8662437485,0.8898551749,0.8269103697,,1,0.8676075269,0.9192342851,0.8001910181,0.8634521102,0.938608871,0.9391837393,0.846210241,0.8543239828,0.9612567204,0.9419126741,0.9008925389,0.9088737259,,OTA50,0.09233870968,0.9946626385,0.09977484289,0.020613019102292948,0.02305910784412446,0.0035351928447696824,0.049894163894768674,,1,0.5340118916,0.2023021712,0.2349815804,0.847940251,0.2564748564,0.2624374349,0.4235324166,0.1414911302,0.1058394161,0.7408288637,0.1928369471,0.1858759796,0.3055004116,0.1170404865,0.09409761711,0.5909112321,0.1591869054,0.1776266647,0.258807506,0.0892609122,0.08447767524,0.493316258,0.1337522522,0.1426489496,,,,1,0.5340118916,0.6245982958,0.2349815804,0.2384353741,0.4235324166,0.7556962536,0.1058394161,0.2363228089,0.3055004116,0.4028102099,0.09409761711,0.12,0.258807506,0.2772572144,0.08447767524,0.1716378225,0.847940251,0.8630678446,0.2624374349,0.2817696261,0.7408288637,0.8531408369,0.1858759796,0.221350701,0.5909112321,0.7782675307,0.1776266647,0.1754261411,0.493316258,0.4705044753,0.1426489496,0.186205523,,1,0.7443179911,0.05004531266,0.7318731118,0.263578382,0.8952668681,0.4377895267,0.8961360342,0.0001679938178,0.7958656331,0.1918173988,0.7862302613,0.24374677,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.3172205438,0.2220930233,31.80008182,31.93741602,0.2292547835,0.2574269889,32.74256042,32.97130539,,0.8491533213,0.8781772546,0.9317000742,0.847092027,0.7482108658,0.8051271713,,,,,,,,,0.3535397784,,0.345327291,,,,,,0.3310077519379845,,0.25723514211886306
2,0.8778771797,0.9421291625,0.8047176444,0.896767046,0.8765146175,0.9067416128,0.8819675436,2,0.8703251622,0.9319466868,0.8252370764,0.9091130359,0.8933054744,0.8998479867,0.8408594564,,2,0.9711021505,0.9080765715,0.8694283581,0.8473759582,0.972983871,0.9283889875,0.8763763057,0.9024142869,0.9871303763,0.9184008173,0.9299151853,0.8944048522,,OTA100,0.1076948925,0.07428667338,0.9651846624,0.039178164971296205,0.026851945087772295,0.04723017640612295,0.10298021032825992,,2,0.6646511472,0.2676609896,0.25822164,0.8952713673,0.264693697,0.3257751352,0.4762448863,0.1654994108,0.1753505128,0.7790503331,0.2314527295,0.2748786816,0.4421863469,0.1383839947,0.112038277,0.6533222073,0.1896824382,0.2222394197,0.298224475,0.1213787749,0.1600345322,0.4644973534,0.1198978619,0.1755908506,,,,2,0.6646511472,0.6284501775,0.25822164,0.2414965986,0.4762448863,0.7961850224,0.1753505128,0.3422019597,0.4421863469,0.5687624354,0.112038277,0.21,0.298224475,0.3552357008,0.1600345322,0.2097696507,0.8952713673,0.2447176593,0.3257751352,0.2571970842,0.7790503331,0.8618918955,0.2748786816,0.2652807463,0.6533222073,0.813514041,0.2222394197,0.2407016104,0.4644973534,0.4654473816,0.1755908506,0.198354181,,2,0.8181421425,0.05004531266,0.7943101712,0.2858173884,0.9078046324,0.5514098691,0.869056457,0.0003695863992,0.7971920758,0.2015503876,0.7995262705,0.2719250646,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.3992698892,0.2332041344,0.3781596173,0.2629715762,0.3452920443,0.2924219537,0.3454682779,0.3099005539,,0.9601230247,0.9067416128,0.938240181,0.9222188623,0.8862009878,0.8707119578,,,,,,,,,0.3944461229,,0.3898640483,,,,,,0.31979328165374676,,0.25555555555555554
3,0.8546541993,0.9455129499,0.8411697228,0.9286601538,0.8437216796,0.8846466575,0.8922151665,3,0.8800262825,0.9362515977,0.8338752704,0.9015543694,0.9023998926,0.9139604765,0.8376776535,,3,0.93125,0.9243023068,0.843519845,0.875612838,0.9854166667,0.938094854,0.8919536983,0.8961098475,0.9845094086,0.9313195677,0.8965408234,0.6821834723,,PM0-20,0.04536290322580645,0.09231285666330984,0.0033605538192694154,0.9536710645583644,0.05081730607860907,0.08484462827447237,0.056311527735779326,,3,0.6880087787,0.3047017591,0.2655083028,0.9303861959,0.2521638841,0.2726494004,0.5687740004,0.2562406743,0.2452850479,0.8741514431,0.278989842,0.2882741192,0.462197428,0.1681123725,0.2175893837,0.6671691308,0.207793577,0.2597728144,0.2293541648,0.1750057778,0.1791938448,0.5091252852,0.137277274,0.2015926547,,,,3,0.6880087787,0.7354182763,0.2655083028,0.2693452381,0.5687740004,0.8245486685,0.2452850479,0.4069814916,0.462197428,0.6475259251,0.2175893837,0.2,0.2293541648,0.5218501989,0.1791938448,0.2558849465,0.9303861959,0.9431623501,0.2726494004,0.310457187,0.8741514431,0.8976489091,0.2882741192,0.2885228052,0.6671691308,0.8846934633,0.2597728144,0.2551665197,0.5091252852,0.4495701986,0.2015926547,0.237859185,,3,0.8899184208,0.05004531266,0.8761161464,0.4527861699,0.9132426989,0.5199144008,0.9295789585,0.002654302322,0.805960379,0.2104048234,0.8163755383,0.2719431525,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.483836858,0.2943669251,0.3784793555,0.2755917313,0.395694864,0.3353726083,0.3535397784,0.345327291,,0.9150493159,0.8846466575,0.7379361544,0.8487719652,0.8617074892,0.7179719786,,,,,,,,,0.4084743202,,0.4171852971,,,,,,0.29723514211886304,,0.27410852713178296
4,0.920060652,0.9441944164,0.8349800011,0.9408802498,0.9744906522,0.929826422,0.8827067164,4,0.893897397,0.9444957955,0.8368301897,0.9092758586,0.9062464337,0.9293527062,0.8694822431,,4,0.9922715054,0.9150803893,0.8824229706,0.8744604498,0.9807123656,0.9610017745,0.8217814457,0.9161890321,0.9865255376,0.9438753562,0.8201739341,0.941427007,,PM0-50,0.015053763440860216,0.04984894259818731,0.06072520751419834,0.13576392385940175,0.980901554056322,0.0008484462827447237,0.0341699425461143,,4,0.588531694,0.2873682914,0.2766524461,0.9568678827,0.2536307344,0.334844973,0.5702033848,0.2364533344,0.2645884583,0.8303961501,0.3447191192,0.3052654219,0.5197048921,0.1865263356,0.1727242751,0.6733759082,0.2197854209,0.2735311337,0.3145762233,0.1941566761,0.2187964889,0.5383641745,0.1291659094,0.2161577711,,,,4,0.588531694,0.7350823564,0.2766524461,0.2871768707,0.5702033848,0.8013872646,0.2645884583,0.4057566685,0.5197048921,0.6697352867,0.1727242751,0.28,0.3145762233,0.5149656361,0.2187964889,0.2947656455,0.9568678827,0.4053545635,0.334844973,0.3121871746,0.8303961501,0.9179425827,0.3052654219,0.3252073504,0.6733759082,0.8763624291,0.2735311337,0.274850102,0.5383641745,0.4108992957,0.2161577711,0.23422681,,4,0.9127135999,0.05004531266,0.9105740181,0.392027526,0.9364384021,0.5294058409,0.9002368579,0.0003695863992,0.8150835487,0.2069250646,0.8418329027,0.2804082687,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.3123111782,0.3022222222,0.3961178248,0.3067131783,0.4116314199,0.3543806647,0.3944461229,0.3898640483,,0.9274224909,0.929826422,0.9049386644,0.8835130867,0.851493465,0.7824816047,,,,,,,,,0.4159768379,,0.4378247734,,,,,,0.3608268733850129,,0.3332041343669251
5,0.918830764,0.9534712412,0.8684280462,0.8713197032,0.9387775652,0.9704104359,0.8249504418,5,0.9038955438,0.9472277161,0.8540483807,0.9078859905,0.925190481,0.933474741,0.8724389342,,5,0.9905913978,0.9297870624,0.9043900536,0.9048572151,0.9927419355,0.9539038555,0.9249850347,0.9161924017,0.9799395161,0.9595499274,0.9112303853,0.9501002443,,PM1-20,0.07204301075268817,0.10003356831151393,0.0033605538192694154,0.09024070903414241,0.006712986271943074,0.9878389366139922,0.0022847159224540538,,5,0.6418421848,0.321229019,0.2975892147,0.8985633825,0.3137044129,0.3861063522,0.6183946983,0.2596953933,0.2678348187,0.8275508238,0.3498720723,0.3612869836,0.4731641555,0.1895904693,0.2959939704,0.6783287685,0.2324479647,0.278827195,0.2422055732,0.191264408,0.239443446,0.5649815671,0.1424324221,0.2258846773,,,,5,0.6418421848,0.7891094763,0.2975892147,0.3075510204,0.6183946983,0.8014768812,0.2678348187,0.4558383234,0.4731641555,0.6734611476,0.2959939704,0.28,0.2422055732,0.5972471846,0.239443446,0.3398796422,0.8985633825,0.9155833249,0.3861063522,0.3228526319,0.8275508238,0.9252149678,0.3612869836,0.3566291621,0.6783287685,0.8669546863,0.278827195,0.3161183303,0.5649815671,0.5365045067,0.2258846773,0.278104927,,5,0.937254507,0.05004531266,0.9187143337,0.406898288,0.9333501175,0.4353222558,0.9616785096,0.05026375029,0.805836348,0.2653402239,0.864416882,0.2924857881,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.3797583082,0.3260723514,0.4177593152,0.3246459948,0.3858257805,0.4870342397,0.4084743202,0.4171852971,,0.859688196,0.9704104359,0.9450277513,0.8568356684,0.9082753755,0.8552901253,,,,,,,,,0.423796576,,0.4533987915,,,,,,0.28093023255813954,,0.32098191214470284
6,0.89806419,0.9371712075,0.8348555339,0.9087521402,0.8977276541,0.9551384028,0.865571347,6,0.9183064611,0.9503027245,0.8581786744,0.9019102293,0.9483368577,0.9413652915,0.8733864194,,6,0.8676747312,0.9393853847,0.8776811477,0.9010024429,0.9931451613,0.9608942303,0.915467759,0.8760576194,0.9796034946,0.9618352422,0.8873127653,0.9517479572,,PM1-50,0.0561491935483871,0.0,0.0827704405686057,0.02991237788296908,0.060484006310207096,0.00017675964223848412,0.9752713100157914,,6,0.6052493086,0.3069860145,0.3177488887,0.9390305351,0.3540260002,0.395209782,0.6366988838,0.2858410292,0.2946727427,0.8533111084,0.3617462686,0.3765105994,0.5211517195,0.2523670769,0.3015255617,0.7221306272,0.2297404908,0.2924913022,0.3232653684,0.2165173413,0.2586296842,0.6005735172,0.1429294255,0.2279209327,,,,6,0.6052493086,0.7881129139,0.3177488887,0.342244898,0.6366988838,0.8288950724,0.2946727427,0.5511703865,0.5211517195,0.4683750446,0.3015255617,0.33,0.3232653684,0.5609210606,0.2586296842,0.3674431363,0.9390305351,0.9583235357,0.395209782,0.318620041,0.8533111084,0.9440030828,0.3765105994,0.3709185251,0.7221306272,0.89488182,0.2924913022,0.3255428968,0.6005735172,0.5850136087,0.2279209327,0.264422052,,6,0.9266122805,0.05007887759,0.9052702249,0.3824941255,0.9489761665,0.5686555891,0.9611128787,0,0.8049198966,0.2079586563,0.87616882,0.3233074935,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.4054128902,0.3777002584,0.422673716,0.326873385,0.4337865055,0.4801107754,0.4159768379,0.4378247734,,0.929366847,0.9551384028,0.9490225192,0.9077377952,0.8147028189,0.8452104963,,,,,,,,,0.4302970796,,0.4533131923,,,,,,0.340077519379845,,0.29700258397932816
7,0.9278679134,0.9557887656,0.8908085997,0.8898177057,0.9712348538,0.927351787,0.8967509996,7,0.9225831017,0.9514140599,0.8699552927,0.8879645483,0.9444298996,0.9480892283,0.8726405268,,7,0.9752688172,0.9429746733,0.8932854443,0.9115558925,0.9847446237,0.9673468839,0.9131674704,0.9205020639,0.9835685484,0.9447357101,0.9398494723,0.945935473,,,,,,,,,,,7,0.7381728196,0.3684593593,0.3185013493,0.9227608138,0.3671604689,0.4384594713,0.628843991,0.2975315114,0.3413248915,0.8325335054,0.345117913,0.3762820771,0.5772975956,0.2675890472,0.342369836,0.6166064383,0.2110416484,0.3050248652,0.2966482001,0.2355796092,0.2788340502,0.5230358269,0.1542898237,0.2380113357,,,,7,0.7381728196,0.7917856383,0.3185013493,0.3667346939,0.628843991,0.864522142,0.3413248915,0.5218426783,0.5772975956,0.5807071733,0.342369836,0.29,0.2966482001,0.6071878134,0.2788340502,0.3852847728,0.9227608138,0.9426472729,0.4384594713,0.3958480298,0.8325335054,0.9427036425,0.3762820771,0.381531368,0.6166064383,0.883484409,0.3050248652,0.3405327017,0.5230358269,0.548581577,0.2380113357,0.241716668,,7,0.972941216,0.05004531266,0.9200906344,0.3936220208,0.9357166835,0.6416918429,0.980238272,0.0001679938178,0.8015986219,0.2010163652,0.8836106804,0.3156382429,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.5074773414,0.3228682171,0.4439325277,0.3343824289,0.4154330312,0.4290281974,0.423796576,0.4533987915,,0.965425814,0.927351787,0.9129282002,0.9294761953,0.8807579881,0.878070087,,,,,,,,,0.4338318228,,0.4561681772,,,,,,0.2893798449612403,,0.2989922480620155
8,0.9267087861,0.9608879919,0.8618211911,0.8987813476,0.9594535629,0.9240994096,0.8969525921,8,0.9209677365,0.9522637067,0.8752575967,0.8948601739,0.9438525828,0.9489235338,0.8725666095,,8,0.9658602151,0.9105904178,0.8660048293,0.9101912223,0.9816532258,0.9586089154,0.9291887784,0.9356414792,0.9849798387,0.9788272302,0.9257047156,0.9340409401,,,,,,,,,,,8,0.7066635314,0.3084640622,0.3307534684,0.9465215493,0.4219266127,0.4106620982,0.7130790911,0.3229378106,0.3659313627,0.8139739126,0.3737907363,0.4132959632,0.5685538231,0.2815615866,0.3508354587,0.637786197,0.2237423256,0.3374304345,0.3451974663,0.2426060928,0.2765823893,0.4705044753,0.1490639956,0.2301406194,,,,8,0.7066635314,0.7825590379,0.3307534684,0.3675170068,0.7130790911,0.8805859132,0.3659313627,0.5249727817,0.5685538231,0.6486138496,0.3508354587,0.33,0.3451974663,0.5593509562,0.2765823893,0.4052821476,0.9465215493,0.9391649031,0.4106620982,0.4333702845,0.8139739126,0.9515308752,0.4132959632,0.4002097028,0.637786197,0.8882264139,0.3374304345,0.3547889987,0.4705044753,0.5442440724,0.2301406194,0.236735042,,8,0.9107664417,0.03806263216,0.9198556563,0.3882007385,0.8815374287,0.5542296073,0.9624916039,0.000235191345,0.8031593454,0.2549698536,0.8797657192,0.331250646,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.508408862,0.305503876,0.4696978852,0.33174677,0.4332074522,0.4385699899,0.4302970796,0.4533131923,,0.957012055,0.9240994096,0.9580726129,0.9162382824,0.8908712159,0.8244128616,,,,,,,,,0.4159516616,,0.459244713,,,,,,0.4199483204134367,,0.32302325581395347
9,0.9414438548,0.9497510932,0.8938630928,0.8711518448,0.9549558621,0.963446106,0.8789772536,9,0.9263819392,0.9543403969,0.8822055593,0.8980091986,0.9545530829,0.9519143069,0.8801397709,,9,0.9601814516,0.9333091359,0.8940925631,0.9131530621,0.964280914,0.9658950368,0.939439187,0.9343509393,0.9922043011,0.9710302737,0.9334732339,0.8986774492,,,,,,,,,,,9,0.678770981,0.3486288869,0.3338260159,0.9471933891,0.4371101929,0.4779804495,0.7139035636,0.393766271,0.418679679,0.8870920766,0.35218418,0.4117097498,0.5563802846,0.302938742,0.4103606301,0.6031139315,0.2139038993,0.3528240052,0.2427115518,0.2580659276,0.2919216193,0.4654473816,0.1547240004,0.2467874284,,,,9,0.678770981,0.7954247707,0.3338260159,0.3667687075,0.7139035636,0.849188746,0.418679679,0.5501497006,0.5563802846,0.7145129127,0.4103606301,0.34,0.2427115518,0.6070582335,0.2919216193,0.4228191872,0.9471933891,0.9634295184,0.4779804495,0.3959823978,0.8870920766,0.9529961062,0.4117097498,0.3501364412,0.6031139315,0.9178403914,0.3528240052,0.3502028923,0.4654473816,0.5678080916,0.2467874284,0.299976247,,9,0.9520260516,0.05004531266,0.926183283,0.4252937227,0.9541960389,0.5723564955,0.9739456287,0.0003359876357,0.8112248062,0.2275107666,0.8798277347,0.3445064599,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.4186052367,0.3397674419,0.486470292,0.3182377261,0.4507301108,0.4322507553,0.4338318228,0.4561681772,,0.9614310461,0.963446106,0.9727083112,0.9231596277,0.8893928703,0.8898968518,,,,,,,,,0.4096827795,,0.4755287009,,,,,,0.38622739018087854,,0.37506459948320414
10,0.9107539382,0.9577194753,0.8949395661,0.9057978313,0.9358909811,0.9745819634,0.8245808554,10,0.9282028473,0.9548476287,0.8815899511,0.9059791184,0.9492296848,0.9640682999,0.8526492625,,10,0.987936828,0.9143813518,0.9005898693,0.9058815601,0.9871639785,0.9748480938,0.9265925463,0.9431960239,0.9939852151,0.939976878,0.8942539868,0.9550669699,,,0.3778788956,,,,,,,,10,0.7419911093,0.3365917565,0.3539789714,0.9412252119,0.4370877983,0.4711780711,0.6707173359,0.3764568295,0.4584761598,0.8873295605,0.3658910352,0.3765710906,0.5739194218,0.3278847383,0.3819052362,0.7300982721,0.2234641759,0.3582950317,0.3239329012,0.2432040676,0.2915530739,0.4495701986,0.15127639,0.2510702962,,,,10,0.7419911093,0.854748228,0.3539789714,0.363707483,0.6707173359,0.8617261049,0.4584761598,0.4761159499,0.5739194218,0.7050176872,0.3819052362,0.38,0.3239329012,0.6396719778,0.2915530739,0.4414332546,0.9412252119,0.9442260965,0.4711780711,0.4731432027,0.8873295605,0.9501821457,0.3765710906,0.377357476,0.7300982721,0.9169027575,0.3582950317,0.3631906919,0.4495701986,0.5662021985,0.2510702962,0.298419272,,10,0.9636082855,0.05004531266,0.8901141323,0.4484390735,0.9500335683,0.6390231621,0.9586382437,0.0003359876357,0.8103290267,0.25791559,0.8722721792,0.3505943152,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.5085850957,0.3128940568,0.4869284995,0.312744186,0.4183282981,0.4866062437,0.4159516616,0.459244713,,0.9267154523,0.9745819634,0.9137412946,0.8910728085,0.9372039109,0.9079729866,,,,,,,,,0.4113494461,,0.4667925478,,,,,,0.3949354005167959,,0.314031007751938
11,0.9251352034,0.9475546586,0.8695953469,0.9244972639,0.9512301547,0.9700922685,0.9034371535,11,0.9286368461,0.9539582913,0.8906935516,0.9068519824,0.9459470345,0.9746950896,0.857662198,,11,0.9907930108,0.9457977093,0.9054124041,0.9194204364,0.9759744624,0.9610421036,0.9285229054,0.9213444529,0.770766129,0.979701027,0.9406498651,0.9050088451,,,,,,,,,,,11,0.7083207363,0.4077507922,0.3660810463,0.9549979285,0.4400103015,0.5359098391,0.6965851604,0.3470446694,0.3184188948,0.8647775493,0.3638791431,0.4246951916,0.5634461859,0.3453722833,0.3541025969,0.7132388073,0.2256759151,0.3429687553,0.344407646,0.247946355,0.2900368209,0.4108992957,0.1560399936,0.2599406288,,,,11,0.7083207363,0.8651729428,0.3660810463,0.3850340136,0.6965851604,0.8696840568,0.3184188948,0.5721284703,0.5634461859,0.7434472177,0.3541025969,0.37,0.344407646,0.626335346,0.2900368209,0.4421871739,0.9549979285,0.961212447,0.5359098391,0.4522153919,0.8647775493,0.9365962728,0.4246951916,0.4021050934,0.7132388073,0.8820398248,0.3429687553,0.3715049024,0.4108992957,0.5536498897,0.2599406288,0.295455183,,11,0.9563903716,0.05004531266,0.9022490769,0.5247734139,0.9489425982,0.6891993958,0.9506840598,0.002049524577,0.8238242894,0.2914556417,0.8733608958,0.3730749354,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.4892749245,0.3101550388,0.4989476334,0.3254625323,0.4514602216,0.4943856999,0.4096827795,0.4755287009,,0.9719659207,0.9700922685,0.9606179517,0.8917783826,0.9100225112,0.9220508685,,,,,,,,,0.4162487412,,0.4954431017,,,,,,0.33568475452196384,,0.38222222222222224
12,0.9369724539,0.9583249243,0.8877305587,0.9296673045,0.9446178633,0.988121752,0.7592984578,12,0.9288875411,0.9522912883,0.8913091598,0.9158827677,0.9449132347,0.9752536501,0.8635151026,,12,0.9913978495,0.9516050976,0.9066634382,0.9023536349,0.9939180108,0.9508926171,0.9275543628,0.9427377643,0.9768817204,0.9745657902,0.9238819723,0.9,,,,,,,,,,,12,0.77168643,0.4289697336,0.3900634889,0.950373431,0.4431567514,0.5009237798,0.7213955093,0.3545321343,0.3745614389,0.8695137853,0.3720297706,0.448669866,0.6070327028,0.3687637813,0.3816798003,0.6721937717,0.2211066323,0.3565857565,0.338680327,0.2763237904,0.3068249897,0.5365045067,0.159512286,0.2622579212,,,,12,0.77168643,0.8527774978,0.3900634889,0.3910544218,0.7213955093,0.885980831,0.3745614389,0.5608328797,0.6070327028,0.5057996469,0.3816798003,0.39,0.338680327,0.6662459527,0.3068249897,0.4675478099,0.950373431,0.9748060062,0.5009237798,0.4984043804,0.8695137853,0.9527182948,0.448669866,0.407623234,0.6721937717,0.9165775017,0.3565857565,0.3753238538,0.5365045067,0.5917214717,0.2622579212,0.270243087,,12,0.9431295532,0.05004531266,0.9321584424,0.4868412219,0.9476502182,0.6855236657,0.9363665288,0.001780734469,0.8366959518,0.2878897502,0.8755142119,0.3734625323,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.5097683787,0.2954005168,0.528449144,0.3314315245,0.3260322256,0.4444108761,0.4113494461,0.4667925478,,0.9598402093,0.988121752,0.968854951,0.9114336592,0.9297113866,0.8938951047,,,,,,,,,0.4019939577,,0.4973615307,,,,,,0.3802842377260982,,0.31963824289405685
13,0.9288787802,0.9564413051,0.9073391934,0.9031456676,0.9430403115,0.9772333581,0.9220172698,13,0.9349682419,0.9511523713,0.8942089098,0.9299157351,0.9517202027,0.9701276205,0.8805563955,,13,0.9842405914,0.9265472926,0.9040335761,0.9251217252,0.9939516129,0.9607598,0.934105477,0.9355235448,0.9887432796,0.9420067753,0.9398360204,0.9403420099,,,,,,,,,,,13,0.7311520933,0.4283762751,0.4028642772,0.9566551334,0.3909212044,0.4684739158,0.7532049128,0.4164258221,0.4084365044,0.8559503166,0.375892245,0.410526811,0.5752765235,0.3569446594,0.4135503799,0.6663773012,0.2286435937,0.3438301223,0.4207083252,0.258678487,0.307346675,0.5850136087,0.1568713244,0.2546413161,,,,13,0.7311520933,0.8730894555,0.4028642772,0.4078911565,0.7532049128,0.860650706,0.4084365044,0.5887316277,0.5752765235,0.6587438846,0.4135503799,0.38,0.4207083252,0.6783440026,0.307346675,0.4686820547,0.9566551334,0.9677404907,0.4684739158,0.5210789748,0.8559503166,0.9483584484,0.410526811,0.4305426732,0.6663773012,0.931095125,0.3438301223,0.3825378026,0.5850136087,0.5917214717,0.2546413161,0.288100514,,13,0.9433309833,0.05004531266,0.8953004364,0.4651393085,0.951829473,0.6329053374,0.972814367,0.005207808353,0.8203031869,0.2803100775,0.8780913006,0.3861963824,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.5685045317,0.3690956072,0.5237210473,0.3625581395,0.4018630413,0.5199899295,0.4162487412,0.4954431017,,0.9454873263,0.9772333581,0.9715416976,0.7632967107,0.9090817458,0.8838826731,,,,,,,,,0.42193857,,0.5101863041,,,,,,0.41627906976744183,,0.3563049095607235
14,0.9426973296,0.941416078,0.8969411337,0.916305771,0.9497868627,0.9662389083,0.9082417767,14,0.9380675596,0.9530514632,0.8973401017,0.934595629,0.9482428758,0.9712871637,0.8869536001,,14,0.9839717742,0.9427192558,0.9208283729,0.920030326,0.9902217742,0.9658681508,0.9259199473,0.9206334765,0.9795362903,0.9635021778,0.926094823,0.9423805914,,,,,,,,,,,14,0.7609817819,0.4126328283,0.407629861,0.9418410651,0.4474677237,0.5126809769,0.7658453308,0.4310691706,0.5204056942,0.873837785,0.3699730702,0.4527362181,0.5867636602,0.361572264,0.4077226937,0.6518664074,0.2379975011,0.3592842578,0.4140419727,0.2612891572,0.3170517041,0.548581577,0.1616427813,0.2584041816,,,,14,0.7609817819,0.8532925751,0.407629861,0.4172108844,0.7658453308,0.8795866884,0.5204056942,0.4990473598,0.5867636602,0.7180481065,0.4077226937,0.43,0.4140419727,0.6452691559,0.3170517041,0.4802634679,0.9418410651,0.9717379377,0.5126809769,0.4884611509,0.873837785,0.9533276875,0.4527362181,0.4360608138,0.6518664074,0.9331834914,0.3592842578,0.3872012974,0.548581577,0.5741993533,0.2584041816,0.30493158,,14,0.9501796086,0.05004531266,0.8915575697,0.511530715,0.9486069151,0.6502517623,0.9659560929,0.0003695863992,0.8223255814,0.2751765719,0.8782566753,0.408630491,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.5661127895,0.3696124031,0.5183786506,0.3777157623,0.4590634441,0.3885699899,0.4019939577,0.4973615307,,0.9504365963,0.9662389083,0.9928942624,0.9421093304,0.9008500487,0.897254981,,,,,,,,,0.4303021148,,0.512286002,,,,,,0.3271059431524548,,0.3405684754521964
15,0.9411574425,0.9520248907,0.9094383164,0.9759626683,0.9699258215,0.9489518153,0.9097873198,15,0.939271165,0.9510440632,0.9013445825,0.9422231175,0.9543181284,0.9710114187,0.9164869133,,15,0.9767473118,0.9243291929,0.9088830149,0.9131294752,0.988172043,0.9726837662,0.9306012362,0.9405778789,0.9418346774,0.9679383772,0.9261755349,0.96288434,,,,,,,,,,,15,0.8081785302,0.3604196759,0.4294870503,0.9469358505,0.4698623848,0.5373039067,0.7523983636,0.4030505482,0.4381376779,0.8470558715,0.3873273201,0.4425736984,0.6117769508,0.3558253309,0.4123660002,0.6331473768,0.227176578,0.3518381438,0.400774338,0.2732800653,0.3155640596,0.5442440724,0.1558829271,0.2538369111,,,,15,0.8081785302,0.8331933667,0.4294870503,0.4228911565,0.7523983636,0.8723904773,0.4381376779,0.6139085465,0.6117769508,0.7315630447,0.4123660002,0.42,0.400774338,0.6611906541,0.3155640596,0.4815559011,0.9469358505,0.9626569026,0.5373039067,0.5234136182,0.8470558715,0.9477714598,0.4425736984,0.4434877875,0.6331473768,0.9118467126,0.3518381438,0.3805223383,0.5442440724,0.5842619331,0.2538369111,0.26074007,,15,0.9727062141,0.05004531266,0.9180429674,0.4979355488,0.9548841893,0.7014098691,0.9478912575,0.003191882539,0.8322342808,0.2497157623,0.8871386736,0.4307235142,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.4849446123,0.4685271318,0.5209566969,0.3978449612,0.4428247734,0.6298590131,0.42193857,0.5101863041,,0.9723901439,0.9489518153,0.9868844345,0.8692000134,0.9358935591,0.9266874979,,,,,,,,,0.4506143001,,0.5412789527,,,,,,0.3867700258397933,,0.31260981912144703
16,0.9406317918,0.9570501177,0.8852513061,0.9478967335,0.9338435203,0.9758899848,0.9354231764,16,0.9439070003,0.9531348806,0.9013459281,0.9513009031,0.9611586614,0.9675681408,0.9134764641,,16,0.9846774194,0.9573587138,0.9223013647,0.9206806503,0.9860887097,0.9696590848,0.9315832308,0.9216982563,0.9954973118,0.97163521,0.9326930191,0.8932962682,,,,,,,,,,,16,0.7746537226,0.5170367384,0.426367474,0.9454130135,0.473187992,0.5100272095,0.6851187196,0.397350934,0.3766987942,0.8374668979,0.3848987109,0.455525534,0.5781791509,0.3714308787,0.4268342743,0.6438965193,0.2289688495,0.3699537688,0.4681154933,0.2692647715,0.3347301036,0.5678080916,0.1666240343,0.2605363598,,,,16,0.7746537226,0.8661247159,0.426367474,0.4025510204,0.6851187196,0.8961836781,0.3766987942,0.6136363636,0.5781791509,0.7488711381,0.4268342743,0.42,0.4681154933,0.6630131869,0.3347301036,0.4861366344,0.9454130135,0.9813452473,0.5100272095,0.6166145991,0.8374668979,0.9507646534,0.455525534,0.4137933352,0.6438965193,0.9086883668,0.3699537688,0.3804382205,0.5678080916,0.5757092115,0.2605363598,0.275691676,,16,0.9353073488,0.05004531266,0.9178415576,0.5809331991,0.9566633098,0.6559667674,0.9584614841,0.0004367839264,0.8296744186,0.2334366925,0.8903152455,0.4190232558,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.4625629406,0.3859431525,0.50887714,0.402248062,0.3801863041,0.5039778449,0.4303021148,0.512286002,,0.9587089476,0.9758899848,0.9794958815,0.9108624803,0.8557269092,0.9072338138,,,,,,,,,0.4551007049,,0.5252215509,,,,,,0.3525839793281654,,0.4362532299741602
17,0.942990481,0.9482879247,0.9077529628,0.967804747,0.9749941261,0.9867430268,0.9069650237,17,0.9453404094,0.9572008073,0.9007901987,0.9582435291,0.9644480247,0.9706932513,0.9141887579,,17,0.9772177419,0.9569688659,0.911465795,0.899802881,0.9968077957,0.9701968059,0.9469252137,0.9313890995,0.9956653226,0.9752110555,0.9558976842,0.9573414203,,,,,,,,,,,17,0.8068348506,0.4133718522,0.4337420359,0.9569686587,0.4795256811,0.6039840102,0.7610732481,0.4052595968,0.5035017677,0.8904661406,0.3806464044,0.4323305239,0.6142802987,0.3566597802,0.429929812,0.6821735161,0.2314766836,0.3821239426,0.4332635509,0.2718081275,0.3392266941,0.5662021985,0.1678592504,0.2680250678,,,,17,0.8068348506,0.2805267224,0.4337420359,0.4309183673,0.7610732481,0.8818629494,0.5035017677,0.6377245509,0.6142802987,0.7641469438,0.429929812,0.42,0.4332635509,0.6807319749,0.3392266941,0.4875216247,0.9569686587,0.977067867,0.6039840102,0.5622459606,0.8904661406,0.963521573,0.4323305239,0.4499737872,0.6821735161,0.9220642302,0.3821239426,0.3814274467,0.5662021985,0.6020607129,0.2680250678,0.30803524,,17,0.9661261624,0.05004531266,0.9307989258,0.5877307821,0.9674051695,0.6451913394,0.9592392265,0.0002015925814,0.8282859604,0.2568130922,0.8907424634,0.4446614987,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.5226586103,0.3960465116,0.5032779456,0.4275245478,0.425755287,0.5085347432,0.4506143001,0.5412789527,,0.9654611659,0.9867430268,0.9587796514,0.905923462,0.8784060747,0.8936935121,,,,,,,,,0.4712789527,,0.5423716012,,,,,,0.3643410852713178,,0.3957881136950904
18,0.9520579564,0.9668953919,0.9073459213,0.9485345956,0.9772429765,0.9600169689,0.9069650237,18,0.9474416646,0.9584910864,0.8999377664,0.9556786518,0.9644010338,0.973401209,0.9176225515,,18,0.9822580645,0.9386460182,0.9183733866,0.9371813664,0.9932795699,0.9679921493,0.9399167322,0.9376025609,0.9959005376,0.9788272302,0.9319867902,0.9351057198,,,,,,,,,,,18,0.8277402667,0.4652490846,0.4376095939,0.9562408322,0.510788628,0.5703920185,0.7576633374,0.4290124701,0.5030783294,0.8447348021,0.3863773844,0.4409740426,0.5852181345,0.3738489871,0.4592633966,0.7030145602,0.2298840519,0.3815855883,0.4588743715,0.2841625325,0.3353359317,0.5536498897,0.1651375118,0.2699956919,,,,18,0.8277402667,0.7028116497,0.4376095939,0.4321428571,0.7576633374,0.8789056024,0.5030783294,0.6413990201,0.5852181345,0.7689293253,0.4592633966,0.44,0.4588743715,0.6556843501,0.3353359317,0.4993487348,0.9562408322,0.9860929154,0.5703920185,0.5548893144,0.8447348021,0.9538833103,0.4409740426,0.462851689,0.7030145602,0.8919029257,0.3815855883,0.3947988237,0.5536498897,0.8009248975,0.2699956919,0.316589963,,18,0.9585725316,0.05004531266,0.9346089292,0.5796072508,0.9548002685,0.6854229607,0.9681832644,0.0003359876357,0.8414366925,0.3348148148,0.893960379,0.4516485788,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.5081067472,0.3911111111,0.5137260826,0.4331886305,0.4436807654,0.5304884189,0.4551007049,0.5252215509,,0.9829957224,0.9600169689,0.9916922968,0.9168094614,0.8889224877,0.908476968,,,,,,,,,0.4772104733,,0.5522759315,,,,,,0.42320413436692506,,0.464702842377261
19,0.9498643754,0.9617457114,0.8941624869,0.9510189009,0.9662336791,0.9818644607,0.9118032456,19,0.949214725,0.9590037,0.9037040775,0.95726995,0.9732420367,0.9723760031,0.9149480899,,19,0.9748319892,0.9419798892,0.9157906065,0.9270288939,0.9896169355,0.9576947895,0.9431788373,0.9429163508,0.9951276882,0.963609722,0.9491918723,0.9566371831,,,,,,,,,,,19,0.8502580985,0.4319706182,0.4606021924,0.9241380855,0.4712172618,0.6220900937,0.7566417085,0.4131996254,0.5498783455,0.8932263311,0.3796292562,0.4280692557,0.6203480012,0.3612582239,0.4515918466,0.7090508588,0.2311604004,0.3827194972,0.4365215596,0.2704158449,0.3405898073,0.5917214717,0.164165943,0.2646206507,,,,19,0.8502580985,0.7403115097,0.4606021924,0.4506122449,0.7566417085,0.8741604047,0.5498783455,0.6358873163,0.6203480012,0.7658158424,0.4515918466,0.44,0.4365215596,0.6453600302,0.3405898073,0.512214167,0.9241380855,0.9795872664,0.6220900937,0.6116765763,0.8932263311,0.9544254905,0.4280692557,0.4344006667,0.7090508588,0.9292804221,0.3827194972,0.3872988742,0.5917214717,0.7668627755,0.2646206507,0.275621463,,19,0.9541746399,0.05004531266,0.9232124874,0.6408694193,0.9474655925,0.7560674723,0.97231944,0.006484561368,0.8487235142,0.3191559001,0.8974711456,0.4403979328,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.5381168177,0.495994832,0.5412940584,0.4494728682,0.5606243706,0.5335347432,0.4712789527,0.5423716012,,0.9759253367,0.9818644607,0.9462297168,0.9442596512,0.914457548,0.9279978497,,,,,,,,,0.4846676737,,0.5711077543,,,,,,0.4392248062015504,,0.3685271317829457
20,0.9516637183,0.9584762866,0.9051761548,0.9631382818,0.969690867,0.9624916039,0.926956288,20,0.9464227108,0.9626545577,0.8990772605,0.9587739618,0.9692343839,0.9728780005,0.9196384773,,20,0.987936828,0.9500860354,0.92546258,0.9220149945,0.9919018817,0.9646717212,0.9176200757,0.9470844916,0.9956317204,0.9730198419,0.9472211573,0.9316418162,,,,,,,,,,,20,0.8494071013,0.4753826688,0.4492122678,0.9468910612,0.5076645728,0.6103664886,0.7873667514,0.4427327679,0.5446290546,0.8947811787,0.378195391,0.4546719361,0.6362631028,0.3663097826,0.4354412151,0.7393893715,0.2361065314,0.3904549767,0.3581318955,0.2721547958,0.3488980661,0.5741993533,0.1622261713,0.2699670833,,,,20,0.8494071013,0.8288711971,0.4492122678,0.4694897959,0.7873667514,0.8964973361,0.5446290546,0.6226183996,0.6362631028,0.7616548117,0.4354412151,0.43,0.3581318955,0.6698169726,0.3488980661,0.5051007357,0.9468910612,0.9815467992,0.6103664886,0.5881621821,0.8947811787,0.9570288521,0.4546719361,0.4837883615,0.7393893715,0.9409716848,0.3904549767,0.393496679,0.5741993533,0.8208128866,0.2699670833,0.307995391,,20,0.9689126129,0.05038096197,0.9426821081,0.5679590467,0.9551527358,0.7481621349,0.9790716584,0.002150320868,0.8414125754,0.3245305771,0.8978673557,0.4378191214,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.5371852971,0.4968475452,0.5543454179,0.478129199,0.4652567976,0.549572004,0.4772104733,0.5522759315,,0.9467953477,0.9624916039,0.9770212465,0.9416053489,0.9175486342,0.9015556228,,,,,,,,,0.4758912387,,0.5616817724,,,,,,0.4493798449612403,,0.3748062015503876
21,0.9494970938,0.9596131853,0.9040828615,0.9558532246,0.9780485349,0.9707639552,0.9220508685,21,0.944386825,0.9626195762,0.8979146693,0.9605196898,0.9707380928,0.979559515,0.92309915,,21,0.9829301075,0.9405414852,0.9343677906,0.9284542162,0.9924731183,0.9590256493,0.9379930991,0.9521893691,0.9942876344,0.9709630586,0.9384773704,0.9556397945,,,,,,,,,,,21,0.8111906122,0.4600871152,0.4694861545,0.9364663464,0.4911261155,0.5801840841,0.7831234065,0.4477737002,0.4984003441,0.8638096902,0.3791229226,0.4824844403,0.6697128552,0.3534251676,0.4594181735,0.7310874983,0.2285426522,0.3869657674,0.3807853776,0.2627947522,0.3458016115,0.5842619331,0.1620231067,0.2755810901,,,,21,0.8111906122,0.830696362,0.4694861545,0.4742517007,0.7831234065,0.8928096141,0.4984003441,0.6067637452,0.6697128552,0.7499859804,0.4594181735,0.44,0.3807853776,0.6741099376,0.3458016115,0.5064402889,0.9364663464,0.977336603,0.5801840841,0.6202257382,0.8638096902,0.9558548749,0.4824844403,0.454503905,0.7310874983,0.9322413712,0.3869657674,0.3918614276,0.5842619331,0.8378445086,0.2755810901,0.327748022,,21,0.9375566522,0.05004531266,0.9337361531,0.5886539107,0.9533736153,0.7021651561,0.9696326935,0.000537580217,0.8446614987,0.3163307494,0.8951386736,0.4345633075,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.6004028197,0.4673643411,0.5681319235,0.4912713178,0.4610775428,0.5897280967,0.4846676737,0.5711077543,,0.9794251776,0.9707639552,0.939230035,0.9247051708,0.910190505,0.8997076908,,,,,,,,,0.4727844914,,0.5873816717,,,,,,0.33178294573643413,,0.38506459948320415
22,0.9290304102,0.9665422133,0.884618878,0.9753248061,0.9549558621,0.9892530138,0.9304169607,22,0.9458431472,0.9640107635,0.9012086777,0.9609359788,0.9708857785,0.9795807261,0.922091187,,22,0.9913978495,0.9532585901,0.9175326379,0.9043922163,0.9812836022,0.970237135,0.9437572725,0.9385056019,0.9957997312,0.967884605,0.9259468512,0.9583118524,,,,,,,,,,,22,0.8357799501,0.5147412857,0.4680058674,0.9631495851,0.4983931831,0.5695690147,0.7860225027,0.4497094183,0.4780080924,0.8677393771,0.3931210317,0.4768453173,0.6529274141,0.3748157819,0.4421941979,0.6167679446,0.2339194667,0.3786751099,0.4079264749,0.2815137175,0.3481475124,0.5757092115,0.1645776817,0.2719006846,,,,22,0.8357799501,0.8448497878,0.4680058674,0.4366326531,0.7860225027,0.8653555762,0.4780080924,0.6333696244,0.6529274141,0.7645888431,0.4421941979,0.43,0.4079264749,0.6605713632,0.3481475124,0.5062332977,0.9631495851,0.9722194229,0.5695690147,0.4683563438,0.8677393771,0.958364139,0.4768453173,0.4811872404,0.6167679446,0.9185469815,0.3786751099,0.3977665022,0.5757092115,0.8472023084,0.2719006846,0.314565984,,22,0.9601839729,0.04994461786,0.9171198389,0.6527022491,0.9558576704,0.7445871098,0.9702336762,0.001343950543,0.8522342808,0.3509905254,0.8935055986,0.4376072351,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.5879154079,0.5393281654,0.5659113797,0.4766718346,0.4554128902,0.5580563948,0.4758912387,0.5616817724,,0.9831724821,0.9892530138,0.9787181391,0.9230588314,0.8868057655,0.9056882707,,,,,,,,,0.4558811682,,0.5987260826,,,,,,0.5728423772609819,,0.4711111111111111
23,0.9418785275,0.9667204844,0.9015329653,0.9572632356,0.9847615212,0.9934245413,0.9242683869,23,0.9440916519,0.9646841574,0.9018236131,0.9600832578,0.9689725775,0.9849612896,0.9189194638,,23,0.986827957,0.9468193795,0.9255298399,0.9331581164,0.9920026882,0.9723745765,0.9332243723,0.9520579564,0.9957997312,0.9536618809,0.9353632371,0.9568460955,,,,,,,,,,,23,0.8671324756,0.4578476491,0.4645503712,0.9548187712,0.5431601106,0.6517854144,0.7351785386,0.4450000672,0.5397695958,0.8332952463,0.3945907435,0.4761597505,0.6284524779,0.3798247208,0.4789873554,0.7630522899,0.2249356779,0.3825041554,0.4349531381,0.2804198613,0.3597608999,0.5520944823,0.1604109309,0.2664431834,,,,23,0.8671324756,0.8366197499,0.4645503712,0.4527891156,0.7351785386,0.9053738579,0.5397695958,0.6532389766,0.6284524779,0.7661253962,0.4789873554,0.42,0.4349531381,0.6776961032,0.3597608999,0.5171937371,0.9548187712,0.9811548927,0.6517854144,0.608838053,0.8332952463,0.9602684913,0.4761597505,0.4904423922,0.7630522899,0.9276092803,0.3825041554,0.4085874254,0.5520944823,0.8168323719,0.2664431834,0.319611965,,23,0.961258267,0.05021313731,0.9171701913,0.6516280631,0.9568479355,0.8155337362,0.9711174745,0.03208681921,0.8563617571,0.2958484065,0.8948527132,0.4444289406,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.5770392749,0.4568217054,0.5877593152,0.4638036176,0.4809667674,0.6246475327,0.4727844914,0.5873816717,,0.9723901439,0.9934245413,0.9722840881,0.9243691832,0.928233041,0.9391190404,,,,,,,,,0.4723564955,,0.6124672709,,,,,,0.3628682170542636,,0.48762273901808784
24,0.957145986,0.9687016482,0.910632529,0.9531003458,0.9669721075,0.9819705165,0.9067634311,24,0.9444279336,0.9665745039,0.9025044825,0.9595259677,0.9693954956,0.9874995581,0.9096663643,,24,0.9788642473,0.957923321,0.9121518459,0.9317361638,0.9898521505,0.9630182287,0.9342803527,0.9382562547,0.9971102151,0.963623165,0.950086429,0.9619644512,,,,,,,,,,,24,0.8102724311,0.4146931372,0.4475908943,0.9519410573,0.5064664584,0.6551446135,0.7668311131,0.4835844838,0.5239209044,0.9016861359,0.3922517509,0.470231614,0.646835037,0.3760786715,0.4849597244,0.7034519732,0.2355816358,0.404862686,0.4539043375,0.2793428336,0.354825084,0.562845911,0.1709938497,0.2794180012,,,,24,0.8102724311,0.8699206109,0.4475908943,0.4532653061,0.7668311131,0.8808816479,0.5239209044,0.6218018508,0.646835037,0.7663474674,0.4849597244,0.45,0.4539043375,0.6583112879,0.354825084,0.5043215735,0.9519410573,0.9812556686,0.6551446135,0.6575128489,0.9016861359,0.9463734412,0.470231614,0.4844134371,0.7034519732,0.9369228112,0.404862686,0.4118444694,0.562845911,0.8646310844,0.2794180012,0.280420829,,24,0.944673851,0.05007887759,0.9077207116,0.5338704263,0.9612789527,0.7233635448,0.9587442995,0.001444746833,0.8583738157,0.3114211886,0.8978949182,0.4380930233,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.5270140987,0.422997416,0.6120745217,0.4346046512,0.5167421954,0.4864048338,0.4558811682,0.5987260826,,0.9684660798,0.9819705165,0.9089334323,0.8766925377,0.9132143937,0.9018580116,,,,,,,,,0.4824874119,,0.5955085599,,,,,,0.4210077519379845,,0.45180878552971576
25,0.9429062421,0.961843256,0.9082508317,0.9588746769,0.9601248615,0.9893944215,0.9110976716,25,0.9449818886,0.9636320215,0.912148338,0.9561553698,0.9737119458,0.98753491,0.9065618385,,25,0.9896169355,0.9407162446,0.9275543628,0.9266144385,0.984811828,0.9756009034,0.9456203717,0.9531025187,0.9967741935,0.9781281927,0.9439523262,0.9549490355,,,,,,,,,,,25,0.8290839464,0.3905852845,0.4356119901,0.9466559172,0.5155250988,0.6626020357,0.7493872467,0.4696804721,0.577670686,0.8872085781,0.3836888871,0.4804949523,0.6414514931,0.3667987878,0.4748756738,0.7012379908,0.2351666543,0.3941830809,0.5156112917,0.2895297204,0.3520281777,0.5323002843,0.1739803577,0.2699149148,,,,25,0.8290839464,0.8599325921,0.4356119901,0.4690136054,0.7493872467,0.8792192604,0.577670686,0.6450054437,0.6414514931,0.7734200981,0.4748756738,0.45,0.5156112917,0.686155819,0.3520281777,0.510487557,0.9466559172,0.983775068,0.6626020357,0.6606033122,0.8872085781,0.9568944272,0.4804949523,0.4769394147,0.7012379908,0.9346415345,0.3941830809,0.3955424257,0.5323002843,0.8626823374,0.2699149148,0.311525077,,25,0.9467217242,0.05007887759,0.9283987915,0.6524337026,0.9595837529,0.7165407855,0.9692438223,0.002284715922,0.8639000861,0.309250646,0.9013161068,0.4407028424,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.6464249748,0.4325064599,0.6412688822,0.4242945736,0.4497230614,0.6780715005,0.4723564955,0.6124672709,,0.9611482306,0.9893944215,0.9858945805,0.9248395659,0.9161374861,0.9301481705,,,,,,,,,0.4977391742,,0.6217220544,,,,,,0.4148578811369509,,0.4642635658914729
26,0.9511785022,0.9690649176,0.9074872085,0.9530667741,0.9801631256,0.9834552975,0.8757853711,26,0.9468223402,0.9632640431,0.9157013728,0.9534092054,0.9643876078,0.9803938205,0.9064341632,,26,0.9820564516,0.9508926171,0.9346233782,0.9407699436,0.995530914,0.9750497392,0.942741648,0.9414809199,0.9959677419,0.9800908749,0.949400378,0.9667525903,,,,,,,,,,,26,0.7392589607,0.4001925941,0.4256911552,0.9583907197,0.4927497285,0.5971816319,0.7545894889,0.5103619165,0.5540791225,0.8972277112,0.4030102208,0.4858114557,0.6489054582,0.386513774,0.4789907201,0.7673165053,0.2361155039,0.401817619,0.4873067801,0.2912058447,0.3709283305,0.5138079435,0.1818269531,0.2760808982,,,,26,0.7392589607,0.8745227138,0.4256911552,0.4931632653,0.7545894889,0.8976713133,0.5540791225,0.630715841,0.6489054582,0.7632676317,0.4789907201,0.46,0.4873067801,0.6939255639,0.3709283305,0.5248776564,0.9583907197,0.9762168699,0.5971816319,0.604672646,0.8972277112,0.9636022279,0.4858114557,0.5006317969,0.7673165053,0.9249780733,0.401817619,0.4034831529,0.5138079435,0.8867718564,0.2760808982,0.305853699,,26,0.9662940209,0.05011244252,0.9359180933,0.6246223565,0.9584759987,0.879632427,0.9810867183,0.0004703826899,0.8616261843,0.2754521964,0.9104840655,0.4691421189,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.721978852,0.321369509,0.6552316213,0.4334573643,0.3765609265,0.6464501511,0.4824874119,0.5955085599,,0.982712907,0.9834552975,0.9923639835,0.9413365588,0.9255115412,0.9271914794,,,,,,,,,0.5111983887,,0.612306143,,,,,,0.4568217054263566,,0.4829715762273902
27,0.9318001853,0.9518298015,0.9328381556,0.9584718166,0.976538113,0.9894297734,0.9148943319,27,0.9465534496,0.9605375042,0.9185372073,0.9538120657,0.9673010439,0.9787039983,0.9106407284,,27,0.9821908602,0.959832231,0.9278973883,0.913085671,0.9880712366,0.9649943539,0.9103089247,0.9474854688,0.9976142473,0.976367156,0.9569065827,0.950171005,,,,,,,,,,,27,0.8422520071,0.4651371113,0.4460747758,0.9531055796,0.5360050164,0.6062346737,0.7785888078,0.5020679025,0.5106061217,0.9041595534,0.3704525189,0.4956715194,0.6525124326,0.3713030195,0.4836172031,0.7523121199,0.2498345682,0.4100712647,0.4602397284,0.2795896525,0.3586064608,0.5172919037,0.1749945588,0.2748540964,,,,27,0.8422520071,0.8338428119,0.4460747758,0.5114285714,0.7785888078,0.8819973742,0.5106061217,0.7011431682,0.6525124326,0.7785972728,0.4836172031,0.46,0.4602397284,0.6402542458,0.3586064608,0.5341703858,0.9531055796,0.9796320557,0.6062346737,0.7032987336,0.9041595534,0.9537220004,0.4956715194,0.4838959014,0.7523121199,0.9393992414,0.4100712647,0.403351929,0.5172919037,0.8169714879,0.2748540964,0.304591452,,27,0.9505488972,0.05004531266,0.9349278281,0.6613796576,0.9596341054,0.7936807654,0.9759253367,0.001343950543,0.8522308355,0.3315073213,0.9114935401,0.4703462532,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.7338872105,0.4877777778,0.6790281974,0.4536589147,0.5377895267,0.6267623364,0.4977391742,0.6217220544,,0.9690670626,0.9894297734,0.9828543147,0.925679535,0.9287370225,0.9282666398,,,,,,,,,0.5297734139,,0.6020594159,,,,,,0.4175968992248062,,0.48237726098191214
28,0.9510807851,0.964880592,0.9192981394,0.9435324135,0.9381398315,0.9577190936,0.9236300104,28,0.9462643417,0.9617941473,0.9207325401,0.955584651,0.972631155,0.9777494962,0.9141685986,,28,0.9897177419,0.9552616013,0.9251935404,0.9376800607,0.9946572581,0.9742297145,0.9476314427,0.9504843737,0.9956317204,0.9709496155,0.8783739247,0.9435565664,,,,,,,,,,,28,0.885876807,0.5597657518,0.4787553047,0.9589953755,0.5491954718,0.6711176056,0.775416381,0.4909464855,0.5846070089,0.9201561121,0.4037585192,0.480347085,0.6574720224,0.3932117998,0.4786778016,0.6363640442,0.2358799739,0.3907544364,0.3495672817,0.2865286276,0.3578272986,0.4661929989,0.1688622325,0.2820264276,,,,28,0.885876807,0.8377506802,0.4787553047,0.491122449,0.775416381,0.8853714383,0.5846070089,0.6592950463,0.6574720224,0.7754591153,0.4786778016,0.46,0.3495672817,0.6856913508,0.3578272986,0.5274322314,0.9589953755,0.9829800576,0.6711176056,0.5896906178,0.9201561121,0.9591079566,0.480347085,0.4915110699,0.6363640442,0.9324791444,0.3907544364,0.4162623401,0.4661929989,0.8811758001,0.2820264276,0.300932482,,28,0.9509517575,0.05024670225,0.8995300436,0.6237831487,0.9593991272,0.8011581067,0.9872026019,0.001041561671,0.8385839793,0.394039621,0.9133229974,0.4696020672,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.6468529708,0.5026356589,0.6835246727,0.4723514212,0.5316213494,0.5398539778,0.5111983887,0.612306143,,0.9561989607,0.9577190936,0.9553858663,0.9496018547,0.9173134429,0.9482243053,,,,,,,,,0.5344561934,,0.6118026183,,,,,,0.4677777777777778,,0.4445219638242894
29,0.9558015331,0.9550689539,0.9248117013,0.9551146473,0.9815392878,0.9735214056,0.9277962571,29,0.9439555219,0.9608765557,0.9251857758,0.9537919227,0.9744033833,0.9775939477,0.9215065686,,29,0.9708669355,0.9373554874,0.8998769144,0.9401769017,0.9952956989,0.974942195,0.9499788131,0.9536450173,0.9974126344,0.9807764693,0.9449814026,0.9407530958,,,,,,,,,,,29,0.8417705219,0.578095782,0.5114559889,0.958502693,0.5266216534,0.665406967,0.7903196175,0.4854126619,0.5503152263,0.8996518396,0.3947699767,0.5056794505,0.6595760908,0.3905985379,0.4922140497,0.7447998331,0.2368108783,0.3997920606,0.4079219873,0.2957080447,0.3668474054,0.4620848114,0.1710398478,0.2718703932,,,,29,0.8417705219,0.8860223723,0.5114559889,0.4838095238,0.7903196175,0.8912906131,0.5503152263,0.7063146434,0.6595760908,0.783047669,0.4922140497,0.46,0.4079219873,0.6986055857,0.3668474054,0.5290595529,0.958502693,0.982655335,0.665406967,0.681514327,0.8996518396,0.9616172207,0.5056794505,0.5033606216,0.7447998331,0.9302113265,0.3997920606,0.4253908116,0.4620848114,0.8673449697,0.2718703932,0.296936635,,29,0.9493403162,0.05048165677,0.920258476,0.6748405505,0.9612286002,0.8529959718,0.9838088168,0.0002015925814,0.8330783807,0.2942118863,0.9125064599,0.4784289406,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.6459969789,0.524005168,0.671490433,0.5160878553,0.593001007,0.6174723061,0.5297734139,0.6020594159,,0.9768798388,0.9735214056,0.991621593,0.9161374861,0.9324328865,0.9236300104,,,,,,,,,0.5398791541,,0.6341591138,,,,,,0.454031007751938,,0.5381912144702843
30,0.9414607026,0.9681264716,0.9192274958,0.9677376037,0.986775417,0.9846219111,0.9287370225,30,0.947263752,0.9622045072,0.9211429456,0.9503004666,0.973080925,0.9757697882,0.9154050331,,30,0.9877352151,0.9537559821,0.9309240838,0.9339465925,0.9932459677,0.9760041942,0.9472480612,0.9531395839,0.9934475806,0.9749153089,0.9491784203,0.9423671131,,,,,,,,,,,30,0.8639636311,0.5540887053,0.5220732977,0.9550987045,0.5476390429,0.6229970775,0.7817119454,0.5021933657,0.5751905472,0.8966407227,0.405541889,0.4813283865,0.6391993773,0.3960718075,0.4960531894,0.7092123651,0.2453303365,0.4120900936,0.4629883928,0.2743907501,0.3639343821,0.5347516442,0.1723827667,0.2803805947,,,,30,0.8639636311,0.8976563987,0.5220732977,0.4710204082,0.7817119454,0.8977967765,0.5751905472,0.6543277082,0.6391993773,0.7677112985,0.4960531894,0.47,0.4629883928,0.6748790027,0.3639343821,0.5026387178,0.9550987045,0.9764968032,0.6229970775,0.6302025597,0.8966407227,0.9562357454,0.4813283865,0.5042545469,0.7092123651,0.9358752633,0.4120900936,0.4233787121,0.5347516442,0.8099472481,0.2803805947,0.295917227,,30,0.9382952295,0.05004531266,0.9447801276,0.5502517623,0.9480698221,0.7874370594,0.9788948987,0.00235191345,0.8287648579,0.402962963,0.9134229113,0.4725426357,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.6689073515,0.5259689922,0.652713998,0.5009043928,0.5170191339,0.6309919436,0.5344561934,0.6118026183,,0.8642839467,0.9846219111,0.966380316,0.9376070961,0.9145583443,0.9099889124,,,,,,,,,0.5357653575,,0.6358459215,,,,,,0.5591214470284238,,0.42700258397932817
31,0.9396344032,0.9644769593,0.9297533867,0.9441031322,0.9890242674,0.9826775551,0.9124752209,31,0.9457279083,0.961563404,0.9196540484,0.9527579145,0.9767126506,0.9808887475,0.9154386319,,31,0.9907594086,0.9613781793,0.9308904538,0.9388358184,0.9843077957,0.976851105,0.9470866375,0.9473439474,0.994858871,0.9805479378,0.9373137742,0.9578569623,,,,,,,,,,,31,0.8313346098,0.4532791383,0.5335057722,0.9708645459,0.5145509311,0.6374248379,0.7658094841,0.5026324869,0.5813135998,0.9204384043,0.4040632155,0.4885268379,0.6689299982,0.3968165311,0.4658952497,0.7395777956,0.2318131551,0.4060537951,0.472540282,0.2779314786,0.3547796469,0.5559924249,0.1774133834,0.2720083874,,,,31,0.8313346098,0.8681738274,0.5335057722,0.4477891156,0.7658094841,0.891084495,0.5813135998,0.7107376157,0.6689299982,0.7850418234,0.4658952497,0.45,0.472540282,0.6951237572,0.3547796469,0.5225502669,0.9708645459,0.9590513622,0.6374248379,0.7198931775,0.9204384043,0.9555501786,0.4885268379,0.5034883252,0.7395777956,0.9346034011,0.4060537951,0.4139945222,0.5559924249,0.8866563003,0.2720083874,0.291511222,,31,0.9529996307,0.05001174773,0.9403658946,0.728667338,0.9608593488,0.8764350453,0.9547848835,0.04384638645,0.8284237726,0.3883893196,0.9078380706,0.4548165375,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.6618076536,0.5400516796,0.6528700906,0.5037002584,0.4694360524,0.5952165156,0.5398791541,0.6341591138,,0.9648955351,0.9826775551,0.9646834235,0.9315593186,0.9192957699,0.9161038874,,,,,,,,,0.5290281974,,0.6269889225,,,,,,0.46416020671834624,,0.43937984496124033
32,0.948341336,0.9584695594,0.9126240047,0.9410145365,0.9699258215,0.9803089759,0.8843866546,32,0.944022913,0.9623410696,0.9218870578,0.9558062242,0.9753163495,0.9788524764,0.9179316601,,32,0.9905577957,0.9558934237,0.9353363331,0.936440064,0.9934475806,0.9679787062,0.9504025505,0.9501069834,0.990188172,0.9762999409,0.9332983582,0.8989773397,,,,,,,,,,,32,0.8475819365,0.5222994838,0.5152630813,0.9712452551,0.5617924687,0.6987302227,0.7756045758,0.5099541611,0.5955760778,0.9055396486,0.3911629095,0.511829388,0.6729743855,0.3891001182,0.4925067799,0.7178439804,0.2380042306,0.4019387487,0.470872011,0.2690482441,0.3487853147,0.5530083851,0.1718408871,0.281110954,,,,32,0.8475819365,0.8876011959,0.5152630813,0.4627210884,0.7756045758,0.8849905679,0.5955760778,0.7212166576,0.6729743855,0.78984215,0.4925067799,0.48,0.470872011,0.7027134366,0.3487853147,0.5310671998,0.9712452551,0.9837526734,0.6987302227,0.6351909705,0.9055396486,0.9593499214,0.511829388,0.5187724321,0.7178439804,0.9411556226,0.4019387487,0.4335266923,0.5530083851,0.8614302927,0.281110954,0.298255058,,32,0.9720347803,0.05021313731,0.9371601208,0.6712990937,0.9582242363,0.8501258812,0.9761020964,0.003124685012,0.8355968992,0.3521447028,0.9141050818,0.4640361757,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.6400050352,0.4118604651,0.6571701913,0.500630491,0.561203424,0.6754783484,0.5357653575,0.6358459215,,0.9830664263,0.9803089759,0.9920104642,0.9187581897,0.9246043746,0.8994389006,,,,,,,,,0.5328348439,,0.6474471299,,,,,,0.505968992248062,,0.45612403100775195
33,0.9434015668,0.9616750757,0.9118536534,0.9558196529,0.9562984594,0.9833138898,0.9237980042,33,0.9467407969,0.9616414396,0.9248991647,0.9565985161,0.9745107911,0.9797574858,0.9195981588,,33,0.9903225806,0.9110340377,0.9318253664,0.9335927892,0.996438172,0.9672527827,0.954048037,0.9354022408,0.9974798387,0.9686777437,0.9499384572,0.9674197624,,,,,,,,,,,33,0.8617801516,0.4685522971,0.4944024545,0.9097159237,0.5398792928,0.6907857167,0.7998637828,0.5406881657,0.5861999435,0.8943779041,0.4141047528,0.487948811,0.6710206078,0.3691181979,0.5061574283,0.8005688611,0.2316987548,0.3982341976,0.5730583771,0.2690325375,0.360400385,0.6088271393,0.1810259137,0.283350835,,,,33,0.8617801516,0.7187678457,0.4944024545,0.4650340136,0.7998637828,0.8932845819,0.5861999435,0.7000544366,0.6710206078,0.7784963313,0.5061574283,0.49,0.5730583771,0.6880709088,0.360400385,0.5401478894,0.9097159237,0.9849171957,0.6907857167,0.705482213,0.8943779041,0.9665774982,0.487948811,0.4911615652,0.8005688611,0.942086527,0.3982341976,0.411282562,0.6088271393,0.907704338,0.283350835,0.325329766,,33,0.9272837144,0.05007887759,0.9237495804,0.626619671,0.9624370594,0.7764853978,0.9686074875,0.002116722105,0.8517312661,0.3598966408,0.9175607235,0.4650335917,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.647633434,0.5166149871,0.6554984894,0.492873385,0.5587361531,0.6516364552,0.5290281974,0.6269889225,,0.9774454697,0.9833138898,0.9941669318,0.9341464234,0.8964486107,0.8762893526,,,,,,,,,0.5327190332,,0.6225327291,,,,,,0.43372093023255814,,0.4775968992248062
34,0.9472765563,0.9589572822,0.9359767482,0.9703561957,0.974557782,0.9633400502,0.9402613984,34,0.9499000927,0.9627998655,0.9252631473,0.959848256,0.9734232873,0.9797221338,0.9190068205,,34,0.9880376344,0.9663520998,0.9203306497,0.9267694381,0.9912634409,0.9735978921,0.9474767449,0.9477752506,0.9954301075,0.9829407969,0.9320136941,0.9691247578,,,,,,,,,,,34,0.8591711736,0.4737926478,0.4749750859,0.9673261894,0.5675814886,0.7145016628,0.7765231457,0.484704691,0.5320536086,0.9002388282,0.3832363234,0.4921159818,0.6622588901,0.3919646122,0.4791825089,0.722675711,0.2438453756,0.4170597775,0.4830345703,0.2894859661,0.3589497634,0.5856643129,0.1737391484,0.2930306212,,,,34,0.8591711736,0.8116049134,0.4749750859,0.4680952381,0.7765231457,0.8828039234,0.5320536086,0.728089276,0.6622588901,0.7922826899,0.4791825089,0.47,0.4830345703,0.7004701899,0.3589497634,0.5360097471,0.9673261894,0.9852755103,0.7145016628,0.5836944472,0.9002388282,0.9674602214,0.4921159818,0.497318224,0.722675711,0.9467432924,0.4170597775,0.4282676429,0.5856643129,0.8560698363,0.2930306212,0.324999868,,34,0.938563803,0.05001174773,0.9298254448,0.6564115475,0.9573011078,0.8545065458,0.9867783788,0.001747135705,0.8530267011,0.3539534884,0.9193247201,0.4792093023,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.6674974824,0.5086563307,0.6352870091,0.4775555556,0.5724320242,0.6259063444,0.5328348439,0.6474471299,,0.9845512073,0.9633400502,0.9782939159,0.8882505124,0.9175150354,0.9422773242,,,,,,,,,0.5370745217,,0.6306294058,,,,,,0.3916279069767442,,0.46395348837209305
35,0.9550501221,0.9646283216,0.9342880306,0.9716990633,0.9827476253,0.989146958,0.9370695158,35,0.9503725044,0.9639730912,0.9273602519,0.963856716,0.9753029235,0.9809099586,0.9297853039,,35,0.9906586022,0.9353121471,0.9264378485,0.946353298,0.9452620968,0.9767704468,0.9403673736,0.9482537276,0.9943548387,0.9779399903,0.9479610162,0.9617959734,,,,,,,,,,,35,0.8544011108,0.4569518627,0.4921786646,0.9689162104,0.5688019976,0.6726628372,0.8123070443,0.5113252947,0.5966380342,0.9003239639,0.4050938062,0.5072656639,0.6433424629,0.3962781767,0.5003633892,0.6297019087,0.243286833,0.4192064656,0.4958310054,0.2838798127,0.3608227818,0.5627081412,0.1792746219,0.293698715,,,,35,0.8544011108,0.864232367,0.4921786646,0.466292517,0.8123070443,0.8847441223,0.5966380342,0.6746733805,0.6433424629,0.765167574,0.5003633892,0.47,0.4958310054,0.7031105905,0.3608227818,0.5442759345,0.9689162104,0.9831816095,0.6726628372,0.7561389365,0.9003239639,0.968598352,0.5072656639,0.5122192201,0.6297019087,0.9356015998,0.4192064656,0.4240213727,0.5627081412,0.8961442409,0.293698715,0.295299967,,35,0.9601839729,0.05004531266,0.9397784491,0.698170527,0.9604397449,0.7438821752,0.9803796797,0.002788697376,0.8596899225,0.3708010336,0.9114280792,0.4930129199,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.6605488419,0.4871834625,0.6441289023,0.4996434109,0.4833333333,0.5867069486,0.5327190332,0.6225327291,,0.971364938,0.989146958,0.9889701983,0.9175486342,0.9300137755,0.9459059907,,,,,,,,,0.5435196375,,0.6201611279,,,,,,0.481343669250646,,0.43193798449612403
36,0.955430882,0.9702690885,0.9315732994,0.9603518313,0.9835867486,0.9825007954,0.9095185297,36,0.9528949541,0.9641123444,0.9318659656,0.9623594185,0.9777934414,0.9777777778,0.935026711,,36,0.991969086,0.9539441845,0.939392105,0.9355403926,0.9950268817,0.9719712857,0.9545592123,0.9533687137,0.9968413978,0.9680593644,0.9457750694,0.9663448741,,,,,,,,,,,36,0.8427670843,0.5392970316,0.5044890098,0.9640565689,0.5302607858,0.7361517014,0.799335045,0.4989850923,0.6062225269,0.8910352059,0.3976332262,0.4986423089,0.6540646878,0.3886716778,0.4967059441,0.7044972779,0.2502988988,0.4204514102,0.5608397226,0.2865611628,0.3617719125,0.5702919867,0.1766325384,0.3039439407,,,,36,0.8427670843,0.8758439988,0.5044890098,0.4819727891,0.799335045,0.9003822147,0.6062225269,0.714888405,0.6540646878,0.7844518767,0.4967059441,0.47,0.5608397226,0.6937219384,0.3617719125,0.5222675471,0.9640565689,0.9838982387,0.7361517014,0.6482414592,0.8910352059,0.9585030447,0.4986423089,0.5259305561,0.7044972779,0.9419496953,0.4204514102,0.4241525966,0.5702919867,0.862768724,0.3039439407,0.335104366,,36,0.9442709907,0.05088443594,0.9447465592,0.629204431,0.9593655589,0.8535498489,0.9867783788,0.001545543124,0.8600516796,0.4292334195,0.9103359173,0.5034883721,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.5607502518,0.4634625323,0.6424823766,0.5021912145,0.488469285,0.6975075529,0.5370745217,0.6306294058,,0.9705518436,0.9825007954,0.9888641425,0.9280314484,0.937338306,0.9152975171,,,,,,,,,0.5591289023,,0.6357250755,,,,,,0.5610335917312661,,0.5115245478036176
37,0.9507033948,0.9643356879,0.9231095278,0.9610568369,0.9793240023,0.9862480998,0.9382790713,37,0.9528626064,0.9654746048,0.9308016026,0.9592976802,0.9771020038,0.9766465161,0.9309814199,,37,0.9876680108,0.960786686,0.9310586035,0.9377979951,0.9960685484,0.9799698876,0.949386926,0.9587060905,0.9955981183,0.9760310803,0.9544515964,0.9603335861,,,,,,,,,,,37,0.8532141937,0.5838512099,0.525360834,0.9669118882,0.5765169584,0.7193053176,0.8027808023,0.5344642945,0.5767364332,0.9294807168,0.4063573999,0.4857980132,0.6823664264,0.4065248551,0.5021702411,0.7211772913,0.2253708477,0.4134258854,0.481522244,0.28829787,0.375180907,0.5755122052,0.1774010425,0.2832868865,,,,37,0.8532141937,0.8770869025,0.525360834,0.487414966,0.8027808023,0.9077038889,0.5767364332,0.7146842678,0.6823664264,0.7777740392,0.5021702411,0.47,0.481522244,0.695721171,0.375180907,0.5317739992,0.9669118882,0.9827785056,0.7193053176,0.7065403608,0.9294807168,0.9613035627,0.4857980132,0.5099071124,0.7211772913,0.9357182433,0.4134258854,0.430320119,0.5755122052,0.890579598,0.2832868865,0.327858161,,37,0.9699533353,0.05054878663,0.9320577375,0.6286002014,0.9463746224,0.7613796576,0.9801675681,0.002183919632,0.8636313523,0.3377260982,0.9136950904,0.4836175711,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.6842145015,0.5222997416,0.6501359517,0.4951989664,0.5606243706,0.5509063444,0.5435196375,0.6201611279,,0.9884045675,0.9862480998,0.9920104642,0.9346504049,0.9006820549,0.9222188623,,,,,,,,,0.5672608258,,0.6274622356,,,,,,0.4256847545219638,,0.5252454780361757
38,0.9560138152,0.9623713421,0.934382222,0.9483331655,0.9687510489,0.9676529855,0.9500050398,38,0.9530391711,0.9646902119,0.9316627813,0.9551012187,0.9767797805,0.9717750203,0.9310553372,,38,0.9578629032,0.9618486853,0.91880385,0.9215567349,0.9954973118,0.9585551433,0.9556017407,0.9449818886,0.9972446237,0.9823358606,0.8902251189,0.9563238143,,,,,,,,,,,38,0.880255747,0.5729114179,0.5457220599,0.9476860716,0.5435520172,0.6889381571,0.7721408952,0.5395634777,0.5947426436,0.9078651987,0.3931972058,0.5007057305,0.6731314056,0.4051722398,0.5054070969,0.7638867392,0.2292963484,0.4305253666,0.4903684557,0.2862986373,0.3621959921,0.5983115347,0.1785521158,0.2952553565,,,,38,0.880255747,0.8931102825,0.5457220599,0.5225510204,0.7721408952,0.8953726481,0.5947426436,0.7251633097,0.6731314056,0.7778861964,0.5054070969,0.59,0.4903684557,0.7124773656,0.3621959921,0.5449339311,0.9476860716,0.9752762941,0.6889381571,0.6886862172,0.9078651987,0.9654214444,0.5007057305,0.5024935812,0.7638867392,0.9409425239,0.4305253666,0.4238901488,0.5983115347,0.9078894521,0.2952553565,0.33908976,,38,0.9096585759,0.05229416306,0.9119671031,0.6934206109,0.9600033568,0.7743957704,0.9849047266,0.002687901085,0.8570577089,0.3726614987,0.9114832041,0.4748992248,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.6394008056,0.5293540052,0.6401812689,0.5098242894,0.5805135952,0.6921198389,0.5591289023,0.6357250755,,0.9649662389,0.9676529855,0.9780111005,0.931357726,0.8990693142,0.9489298794,,,,,,,,,0.5671198389,,0.6570191339,,,,,,0.4577777777777778,,0.5022739018087855
39,0.9471148176,0.9657685839,0.9306549331,0.9550475039,0.9711005941,0.9576837416,0.9200349427,39,0.9521738691,0.9631301715,0.9317704286,0.9566723739,0.9669922465,0.9712588822,0.9132278332,,39,0.984375,0.9441307738,0.9109344418,0.9372487575,0.9955645161,0.9714604506,0.9456270977,0.9526712156,0.997547043,0.9671721245,0.9497501295,0.9279892174,,,,,,,,,,,39,0.8715330265,0.5755987773,0.5514215011,0.9659377204,0.5928426663,0.7168363062,0.8018398283,0.5127860449,0.6180586361,0.9049974683,0.3822595027,0.5041335645,0.6846073266,0.3981870916,0.4940881959,0.6949235425,0.2350544972,0.4285233612,0.5450994119,0.2870536786,0.3807376966,0.5777665587,0.177184515,0.2953866193,,,,39,0.8715330265,0.8873436573,0.5514215011,0.5426870748,0.8018398283,0.9003687722,0.6180586361,0.6552803484,0.6846073266,0.7727045354,0.4940881959,0.49,0.5450994119,0.6889645052,0.3807376966,0.5544437489,0.9659377204,0.9833047801,0.7168363062,0.7308945547,0.9049974683,0.9555232936,0.5041335645,0.5058743665,0.6949235425,0.9369744035,0.4285233612,0.418257616,0.5777665587,0.8733897875,0.2953866193,0.338978354,,39,0.9583039581,0.05017957238,0.9272071165,0.6519805304,0.9467270896,0.8063192346,0.983207834,0.001007962907,0.8633247201,0.4587424634,0.9134022394,0.4630077519,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.7057653575,0.4736950904,0.6680563948,0.5328527132,0.6046576032,0.5735649547,0.5672608258,0.6274622356,,0.9715063457,0.9576837416,0.9638349772,0.9228236401,0.9195981588,0.946846756,,,,,,,,,0.5757653575,,0.6640735146,,,,,,0.4524547803617571,,0.5016279069767442
40,0.9559329458,0.9607063572,0.938593924,0.9507167556,0.9811365086,0.9647894793,0.9374391022,40,0.9510120462,0.9625052136,0.9338406214,0.9557793668,0.9660255765,0.9711669672,0.9179854181,,40,0.9838373656,0.9439291284,0.9361770819,0.9312172521,0.9941532258,0.9791229768,0.9536713816,0.9545918625,0.996875,0.9809243426,0.9571419924,0.9053121051,,,,,,,,,,,40,0.8610411278,0.4854490689,0.547961526,0.9642021342,0.5634608709,0.6987638147,0.7916235387,0.5222450744,0.6021696173,0.8944944057,0.4062767449,0.5217701066,0.6531180813,0.4004369643,0.503600245,0.7838552006,0.2409360188,0.4229614875,0.5423428942,0.2812455825,0.3576657445,0.5982487081,0.1774481624,0.2928673842,,,,40,0.8610411278,0.8941068449,0.547961526,0.5608503401,0.7916235387,0.8821273183,0.6021696173,0.6948149156,0.6531180813,0.786663616,0.503600245,0.48,0.5423428942,0.6898900759,0.3576657445,0.5552649825,0.9642021342,0.9844804998,0.6987638147,0.665205415,0.8944944057,0.9692211872,0.5217701066,0.5167627804,0.7838552006,0.9015641438,0.4229614875,0.443385307,0.5982487081,0.852071371,0.2928673842,0.338509167,,40,0.9659247323,0.06125599973,0.9349781806,0.6452500839,0.9636790869,0.8342396777,0.9809099586,0.002553506031,0.8514625323,0.393712317,0.919121447,0.4729457364,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.610775428,0.5603100775,0.6667371601,0.5446821705,0.5613796576,0.6645266868,0.5671198389,0.6570191339,,0.953547566,0.9647894793,0.9887934387,0.9186237946,0.8986325303,0.9228908376,,,,,,,,,0.5767170191,,0.6973363545,,,,,,0.5235917312661499,,0.532687338501292
41,0.951104372,0.9624688866,0.9321115361,0.9682076073,0.9346490786,0.9799201046,0.82038101,41,0.9505537865,0.9633615876,0.9267439709,0.9556383657,0.9663142349,0.9743062184,0.9164600343,,41,0.9883064516,0.9669435931,0.9359954801,0.9320630107,0.9613239247,0.9670108082,0.9476045387,0.9516199141,0.9905577957,0.9831558854,0.9463467786,0.9633661865,,,,,,,,,,,41,0.8728767062,0.5219971559,0.5450031912,0.9652210913,0.6051149406,0.7322214384,0.8197900284,0.5273845851,0.5958046,0.9213480125,0.3992508054,0.5252315468,0.6933623147,0.4076643719,0.5095995316,0.6662920617,0.2326363887,0.4399701213,0.4955998932,0.2821049608,0.3816161473,0.554209271,0.175248109,0.2879955169,,,,41,0.8728767062,0.90599841,0.5450031912,0.5840816327,0.8197900284,0.889802978,0.5958046,0.7350299401,0.6933623147,0.8012799376,0.5095995316,0.53,0.4955998932,0.6836433154,0.3816161473,0.5637347954,0.9652210913,0.9798671997,0.7322214384,0.7371930532,0.9213480125,0.963808346,0.5252315468,0.5246199137,0.6662920617,0.9024232677,0.4399701213,0.4311175564,0.554209271,0.9092514433,0.2879955169,0.336830675,,41,0.945983147,0.05138790991,0.9233467607,0.7211144679,0.961094327,0.8508308157,0.9781171563,0.002419110977,0.853419466,0.3948320413,0.9237588286,0.4769095607,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.7001258812,0.5786046512,0.6874068479,0.5382273902,0.5291289023,0.6561933535,0.5757653575,0.6640735146,,0.9590624669,0.9799201046,0.972814367,0.9314249236,0.9236636092,0.9508450089,,,,,,,,,0.5782326284,,0.7110775428,,,,,,0.5175193798449612,,0.503204134366925
42,0.9448942802,0.9612108981,0.9334604917,0.9565918018,0.9744906522,0.9857885248,0.9620669959,42,0.949571224,0.963353515,0.9258256046,0.9535904925,0.9705769812,0.9796585004,0.9193092094,,42,0.9880712366,0.9600607625,0.9176873356,0.9336803976,0.9960013441,0.9743910308,0.9439254222,0.9548850139,0.9975806452,0.9783701672,0.9441137499,0.9536382782,,,,,,,,,,,42,0.8661023212,0.5690595362,0.5433661415,0.9691177623,0.6014422162,0.7171554301,0.7623906118,0.5187903555,0.6028619053,0.9104192711,0.4007877297,0.5243107365,0.6744638327,0.3992391258,0.5138525313,0.7721841262,0.2547874285,0.4233248767,0.4940875668,0.286990852,0.3670392509,0.5412342288,0.1805199351,0.3025539019,,,,42,0.8661023212,0.8764486546,0.5433661415,0.6071088435,0.7623906118,0.886505088,0.6028619053,0.6974006532,0.6744638327,0.7997613296,0.5138525313,0.52,0.4940875668,0.7108315327,0.3670392509,0.5528416702,0.9691177623,0.9862272834,0.7171554301,0.6604857402,0.9104192711,0.9667522505,0.5243107365,0.5288744606,0.7721841262,0.9500070659,0.4233248767,0.4327662667,0.5412342288,0.8812621867,0.3025539019,0.309306294,,42,0.9647832947,0.05011244252,0.8944780128,0.6960557234,0.9570493454,0.8371349446,0.9825007954,0.003897456574,0.8440723514,0.4312833764,0.9224254953,0.4960310078,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.6776183283,0.5814470284,0.6910473313,0.5651162791,0.5599194361,0.6986908359,0.5767170191,0.6973363545,,0.9594159861,0.9857885248,0.9831724821,0.8764909451,0.9661660451,0.944864429,,,,,,,,,0.5906998993,,0.7212839879,,,,,,0.48713178294573645,,0.5245736434108527
43,0.9537225171,0.9666532122,0.8988989696,0.9476281599,0.970194341,0.9833492417,0.9423781205,43,0.9497033106,0.9641681803,0.9210716292,0.9562829422,0.9708186487,0.9787181391,0.9238786413,,43,0.9799395161,0.9633811905,0.9247227211,0.9445606941,0.9913306452,0.9492391246,0.9405489753,0.9513975234,0.9882728495,0.9790423187,0.9459230412,0.9589116334,,,,,,,,,,,43,0.8271580055,0.5647261693,0.5415768081,0.9547963765,0.6085077318,0.7543921529,0.7792206046,0.5472391374,0.6299552365,0.9229342259,0.3980140967,0.4948246428,0.6825929839,0.387092505,0.5153632883,0.7885523426,0.249800921,0.4271471928,0.5357763911,0.2826468404,0.3655936778,0.5432909029,0.183600683,0.301911051,,,,43,0.8271580055,0.8822040825,0.5415768081,0.602244898,0.7792206046,0.9036263347,0.6299552365,0.7523135547,0.6825929839,0.7916142332,0.5153632883,0.52,0.5357763911,0.6621801733,0.3655936778,0.5572019494,0.9547963765,0.9836407001,0.7543921529,0.7475393866,0.9229342259,0.9659143355,0.4948246428,0.5278998804,0.7885523426,0.930233758,0.4271471928,0.4324096069,0.5432909029,0.7954993706,0.301911051,0.30844624,,43,0.9736126498,0.05417379921,0.9506210138,0.698388721,0.957972474,0.8142749245,0.970375084,0.002083123341,0.8591076658,0.4333677864,0.9267217916,0.5147648579,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.7427492447,0.4970801034,0.7048690836,0.5399896641,0.6237411883,0.7273917422,0.5782326284,0.7110775428,,0.9781525082,0.9833492417,0.9769151907,0.9046131102,0.9574303666,0.9138191715,,,,,,,,,0.6090986908,,0.7254884189,,,,,,0.4959173126614987,,0.5222739018087855
44,0.9422020049,0.9657282207,0.9260631015,0.9448081378,0.9924143255,0.9844451515,0.9342808185,44,0.9493299638,0.9660215271,0.9207984741,0.9552690771,0.9811767865,0.9785979425,0.9517051373,,44,0.9865927419,0.9602624079,0.9233371671,0.9364265858,0.9818212366,0.9768107759,0.9476112647,0.9397017943,0.9926747312,0.9827391515,0.9473354991,0.9689057367,,,,,,,,,,,44,0.8560135264,0.5666521101,0.549345516,0.9540909447,0.5405399353,0.7610265713,0.7958086328,0.529374073,0.6208345096,0.9133855798,0.414700703,0.5250097458,0.6903811773,0.4024243892,0.507624444,0.7293356034,0.2425600546,0.4297211997,0.5266698977,0.2945659466,0.3653732237,0.5536521335,0.1868284003,0.3030049072,,,,44,0.8560135264,0.8992464197,0.549345516,0.6039455782,0.7958086328,0.8862720849,0.6208345096,0.7417664671,0.6903811773,0.7749858121,0.507624444,0.52,0.5266698977,0.6783658798,0.3653732237,0.5343268914,0.9540909447,0.9771462483,0.7610265713,0.7442977594,0.9133855798,0.9583014074,0.5250097458,0.5303732978,0.7293356034,0.9372390944,0.4297211997,0.4384694585,0.5536521335,0.9124903797,0.3030049072,0.308907052,,44,0.9398395273,0.0510522606,0.9368244377,0.7273581739,0.9483551527,0.8550100705,0.989111606,0.002251117159,0.8578018949,0.4085099053,0.9298053402,0.5431059432,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.7239677744,0.6081395349,0.7002165156,0.5305839793,0.6094159114,0.7398791541,0.5906998993,0.7212839879,,0.9803089759,0.9844451515,0.9564110722,0.8942646911,0.9515841817,0.9414037563,,,,,,,,,0.6106998993,,0.7341087613,,,,,,0.4811627906976744,,0.5518346253229974
45,0.9565933788,0.9647796838,0.9148240471,0.9641790043,0.9823448461,0.9600876728,0.9602862615,45,0.9517007834,0.9673212244,0.9189314657,0.9524624836,0.9782432115,0.9796019373,0.9524308705,,45,0.9767137097,0.9619562295,0.9184339205,0.9464307977,0.9939852151,0.9596843577,0.951371093,0.9562092494,0.9977486559,0.9804000645,0.9489161067,0.9546558841,,,,,,,,,,,45,0.861455429,0.5242926086,0.5639199615,0.9704838367,0.5270919413,0.7632268467,0.8165996783,0.4998947005,0.5781008455,0.9211015669,0.4196833846,0.5429151376,0.669004022,0.4122089802,0.5126143162,0.7734739336,0.2508282807,0.4363261351,0.5236014908,0.2908109345,0.3740870508,0.5457712079,0.1889454328,0.301887491,,,,45,0.861455429,0.9012843338,0.5639199615,0.6019387755,0.8165996783,0.8812266717,0.5781008455,0.7174741426,0.669004022,0.7856227975,0.5126143162,0.54,0.5236014908,0.7001218388,0.3740870508,0.5591793049,0.9704838367,0.9851523397,0.7632268467,0.7759750076,0.9211015669,0.9602371255,0.5429151376,0.5232151739,0.7734739336,0.9345226479,0.4363261351,0.4488596981,0.5457712079,0.8779996904,0.301887491,0.344654226,,45,0.9607882633,0.05551639647,0.9158274589,0.6468110104,0.9602215509,0.8073766365,0.9857178209,0.0004031851628,0.8813505599,0.4480620155,0.9339086994,0.544496124,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.6798841893,0.4346770026,0.7136102719,0.5392144703,0.5689577039,0.7332326284,0.6090986908,0.7254884189,,0.9741930922,0.9600876728,0.9869197865,0.9326680778,0.9481235091,0.948560293,,,,,,,,,0.5993756294,,0.7282779456,,,,,,0.5613695090439277,,0.530516795865633
46,0.9492376379,0.9717356206,0.9307457605,0.9631382818,0.9864397677,0.9793191219,0.9595134899,46,0.9499230056,0.9674342415,0.9272304023,0.9558397959,0.9792031685,0.9807402694,0.9516984175,,46,0.9880376344,0.9598994461,0.9257787015,0.9208221717,0.9971102151,0.9768914341,0.9509877116,0.9531395839,0.9981182796,0.9717427542,0.9546331981,0.9646971611,,,,,,,,,,,46,0.8632470019,0.5948693831,0.5829083946,0.9519746492,0.6247438611,0.7886727804,0.7961402141,0.553005964,0.603655012,0.9207296582,0.4215474094,0.5332499899,0.6919536208,0.4145889552,0.5117529492,0.7314778052,0.2548233188,0.4347278955,0.5514011457,0.2844564713,0.365125844,0.566007436,0.1875385654,0.3012093001,,,,46,0.8632470019,0.8539084282,0.5829083946,0.5970748299,0.7961402141,0.8968647641,0.603655012,0.7295182363,0.6919536208,0.7900395466,0.5117529492,0.54,0.5514011457,0.7035868387,0.365125844,0.5646014661,0.9519746492,0.9861489021,0.7886727804,0.7606234674,0.9207296582,0.969225668,0.5332499899,0.5237595946,0.7314778052,0.9386769492,0.4347278955,0.4492769228,0.566007436,0.9120169363,0.3012093001,0.34053652,,46,0.9651525833,0.04947470882,0.9338536422,0.6802282645,0.9631084256,0.8806394763,0.9869551384,0.002687901085,0.8873040482,0.3992075797,0.9379776055,0.5533850129,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.6768630413,0.5315762274,0.7029405841,0.5608682171,0.5914652568,0.7072255791,0.6106998993,0.7341087613,,0.9745466115,0.9793191219,0.9799908085,0.9445284414,0.964183718,0.9292074052,,,,,,,,,0.6007653575,,0.7213997986,,,,,,0.41366925064599486,,0.4265374677002584
47,0.9567483784,0.9677093845,0.9241254495,0.9425588344,0.9598227772,0.9908084986,0.9656956624,47,0.9515403926,0.9676064581,0.9290408959,0.9595863968,0.9680461853,0.9814331672,0.957255653,,47,0.9863575269,0.9559606388,0.9365335593,0.9398365765,0.9968413978,0.9530300586,0.9524405254,0.9593463061,0.9980174731,0.9841775555,0.9564559414,0.9661966136,,,,,,,,,,,47,0.8368324991,0.664001702,0.5894341989,0.9693753009,0.574031151,0.7487990863,0.7643039257,0.5428031169,0.6355876383,0.8877955667,0.4315127726,0.5047720826,0.6781336151,0.4183843536,0.5178935539,0.7762868352,0.2438678071,0.4407372763,0.5566987756,0.2912507208,0.3710242533,0.5179565195,0.1876687063,0.3104565924,,,,47,0.8368324991,0.8954057353,0.5894341989,0.5954421769,0.7643039257,0.8900180577,0.6355876383,0.7660587915,0.6781336151,0.7895864317,0.5178935539,0.53,0.5566987756,0.6962781962,0.3710242533,0.5509366775,0.9693753009,0.9783107707,0.7487990863,0.7764788874,0.8877955667,0.9671465634,0.5047720826,0.5398704144,0.7762868352,0.9426921757,0.4407372763,0.4507977739,0.5179565195,0.8877400594,0.3104565924,0.339297427,,47,0.9393359519,0.08418084785,0.9152567976,0.6817388385,0.9553205774,0.8202416918,0.9903842755,0.001847931996,0.8939362618,0.4221705426,0.9408544358,0.5704289406,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.7445871098,0.6245994832,0.7062286002,0.5413901809,0.6519133938,0.7197129909,0.5993756294,0.7282779456,,0.9749354827,0.9908084986,0.9919397603,0.9080737829,0.9639485267,0.9469139536,,,,,,,,,0.5989274924,,0.7091238671,,,,,,0.48602067183462533,,0.49160206718346255
48,0.9448336282,0.967218298,0.9403936528,0.9645147212,0.9749941261,0.9890409022,0.9387158553,48,0.9515093926,0.9678318197,0.9338507133,0.9590291067,0.9690866982,0.9857531728,0.9603064207,,48,0.9897849462,0.9499381621,0.9343476126,0.9381214725,0.9957325269,0.9782088509,0.9543507066,0.9538909949,0.9957325269,0.9719712857,0.8856379938,0.9483379665,,,,,,,,,,,48,0.8525199592,0.5973551905,0.6055381997,0.9569238693,0.5822723863,0.7413248682,0.7988331922,0.5484489611,0.6301501526,0.9132959632,0.405358175,0.5332768749,0.6888199496,0.404142637,0.5179103775,0.8088684912,0.249706709,0.4539269588,0.5500054973,0.2943101526,0.3800662372,0.5343206087,0.1873500856,0.3186874398,,,,48,0.8525199592,0.8752393429,0.6055381997,0.6027891156,0.7988331922,0.8973979827,0.6301501526,0.7192433315,0.6888199496,0.7837250983,0.5179103775,0.54,0.5500054973,0.6772063922,0.3800662372,0.5643305263,0.9569238693,0.9845924732,0.7413248682,0.7698780611,0.9132959632,0.9565942117,0.5332768749,0.552600449,0.8088684912,0.9374477067,0.4539269588,0.4564706832,0.5343206087,0.8960634639,0.3186874398,0.361271092,,48,0.9601504012,0.05004531266,0.922087949,0.771332662,0.9570661296,0.8095417925,0.9752182982,0.0009407653798,0.8877381568,0.421464255,0.9411851852,0.5909922481,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.6894008056,0.6053488372,0.7082930514,0.5665633075,0.6317472306,0.7704934542,0.6007653575,0.7213997986,,0.9617138615,0.9890409022,0.9909499063,0.9465107684,0.9419077378,0.9501058361,,,,,,,,,0.5608207452,,0.7103927492,,,,,,0.48348837209302326,,0.5121447028423772
49,0.9502889394,0.9665893037,0.9351155695,0.9635411421,0.9366294096,0.9879096405,0.9620669959,49,0.9530438885,0.9663128153,0.9344441193,0.9569946621,0.969704293,0.9850107823,0.961630212,,49,0.9853158602,0.9555170189,0.9370514605,0.931240839,0.996438172,0.9798085713,0.9473018692,0.948607531,0.9972782258,0.9674544281,0.951371093,0.9675612838,,,,,,,,,,,49,0.8803117337,0.6471721142,0.627491686,0.9767207498,0.6107583952,0.8054351843,0.8035111774,0.5657449602,0.6697651598,0.9198290116,0.4133967819,0.561143149,0.659078113,0.3943827206,0.5414802054,0.7834604074,0.2391302885,0.4435131661,0.5509030204,0.2985823623,0.3852527986,0.5611083064,0.1984445925,0.3070572238,,,,49,0.8803117337,0.90864098,0.627491686,0.6029931973,0.8035111774,0.8985181899,0.6697651598,0.7308111051,0.659078113,0.7862463913,0.5414802054,0.53,0.5509030204,0.7011736236,0.3852527986,0.5636371898,0.9767207498,0.9836295027,0.8054351843,0.7233699486,0.9198290116,0.9679665551,0.561143149,0.5474654192,0.7834604074,0.9389326676,0.4435131661,0.4416659376,0.5611083064,0.9286480386,0.3070572238,0.345381217,,49,0.9640782892,0.04944114389,0.9501342732,0.6799093656,0.9608761329,0.8064451158,0.9786827871,0.004636629372,0.8850232558,0.394005168,0.9364306632,0.5879534884,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.740407855,0.510749354,0.7198539778,0.5800878553,0.5527945619,0.7107250755,0.5989274924,0.7091238671,,0.9781525082,0.9879096405,0.987662177,0.951113799,0.9161038874,0.9134159863,,,,,,,,,0.5368026183,,0.6910171198,,,,,,0.5048837209302326,,0.5951162790697675
50,0.9564383792,0.9659064918,0.9388731343,0.9613925538,0.9875474105,0.9816877011,0.9755401001,50,0.9531719316,0.9654396233,0.937041784,0.9621042737,0.9754103313,0.9834906494,0.9618788429,,50,0.9861895161,0.962171318,0.9329755107,0.9428455901,0.9971102151,0.9686374146,0.952736469,0.946474602,0.9774193548,0.977321611,0.9200212541,0.9690876927,,,,,,,,,,,50,0.8660127426,0.6340600401,0.6339077564,0.9496903938,0.5746805961,0.7401491484,0.8027404749,0.521393717,0.6409713541,0.8989259453,0.4112011758,0.523383205,0.7033061689,0.4103471713,0.5247306546,0.7782608013,0.2456735374,0.4501349251,0.4634696895,0.2934328238,0.3708357735,0.5656123015,0.1796538254,0.3070151524,,,,50,0.8660127426,0.9061439753,0.6339077564,0.5993197279,0.8027404749,0.8934682959,0.6409713541,0.7301306478,0.7033061689,0.7790593603,0.5247306546,0.52,0.4634696895,0.70038773,0.3708357735,0.5727464879,0.9496903938,0.9796208584,0.7401491484,0.7839027176,0.8989259453,0.9644446237,0.523383205,0.5492734336,0.7782608013,0.9439303908,0.4501349251,0.4436006487,0.5656123015,0.8588297197,0.3070151524,0.34616213,,50,0.9630711384,0.05145503977,0.9472641826,0.7337025848,0.9583752937,0.8237411883,0.985187542,0.003191882539,0.8836072351,0.3981739879,0.9359931094,0.6057364341,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.6902064451,0.5605426357,0.7214149043,0.5687390181,0.5759063444,0.6988418933,0.5608207452,0.7103927492,,0.9796726411,0.9816877011,0.9845512073,0.925679535,0.9515505829,0.9583711319,,,,,,,,,0.5448690836,,0.6874723061,,,,,,0.45465116279069767,,0.47434108527131785
51,0.9569101171,0.9641405987,0.9337127902,0.952966059,0.9895277414,0.9756071694,0.9661324463,51,0.9561620756,0.9648738648,0.9336239811,0.9552153624,0.9774376531,0.9788029837,0.9683902832,,51,0.980577957,0.9519277303,0.921406808,0.9415550501,0.9967069892,0.9818384686,0.948721053,0.9499823098,0.9969758065,0.9725627789,0.9488017649,0.9649094432,,,,,,,,,,,51,0.8669533183,0.6269497352,0.624878229,0.9666095603,0.5751060947,0.7697268971,0.8119172122,0.5581275513,0.6239464451,0.9181711049,0.4090727821,0.5400384455,0.6844301182,0.4135660819,0.507577338,0.7883841069,0.2508798729,0.4527930498,0.590382816,0.2891751987,0.3738110624,0.5820928443,0.1893392211,0.3181893145,,,,51,0.8669533183,0.8808156136,0.624878229,0.583537415,0.8119172122,0.896972304,0.6239464451,0.7650381056,0.6844301182,0.7790346857,0.507577338,0.55,0.590382816,0.7096972879,0.3738110624,0.5719134743,0.9666095603,0.9860481261,0.7697268971,0.7448520273,0.9181711049,0.9695348452,0.5400384455,0.541295318,0.7883841069,0.9312319567,0.4527930498,0.4346505071,0.5820928443,0.8896630025,0.3181893145,0.365587123,,51,0.9610904086,0.04695733897,0.9430345754,0.7186975495,0.9461899966,0.8396022155,0.9842330399,0.001142357961,0.8791765719,0.459672696,0.9326718346,0.6235245478,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.7346676737,0.5991989664,0.7339979859,0.5474056848,0.5822759315,0.6458459215,0.5368026183,0.6910171198,,0.9601583766,0.9756071694,0.9857178209,0.949265867,0.9534657125,0.9425797131,,,,,,,,,0.5309617321,,0.6815659617,,,,,,0.4923514211886305,,0.4898966408268734
52,0.9573885941,0.9633434242,0.9371137731,0.9681068923,0.9883529688,0.983207834,0.9669388167,52,0.9570597254,0.9651046081,0.9351296982,0.9539732098,0.9844460108,0.9745041892,0.9708026745,,52,0.989952957,0.9615663817,0.9346570081,0.9451301491,0.9936155914,0.9705463247,0.9563012436,0.952758824,0.9951276882,0.9807092542,0.9529180707,0.959491197,,,,,,,,,,,52,0.8699989922,0.6188540652,0.6326626132,0.9748619929,0.5929210476,0.7717424166,0.8047030779,0.5378831669,0.6500181474,0.9003374064,0.419360765,0.5343791588,0.6921263428,0.3927856026,0.5192865459,0.7292212031,0.2442805454,0.4592263847,0.5136457162,0.2817852182,0.3813149162,0.6357072818,0.1852431502,0.310426301,,,,52,0.8699989922,0.5586572161,0.6326626132,0.563537415,0.8047030779,0.8928185757,0.6500181474,0.7754491018,0.6921263428,0.7836174274,0.5192865459,0.55,0.5136457162,0.705811574,0.3813149162,0.566131182,0.9748619929,0.9846932491,0.7717424166,0.7358997615,0.9003374064,0.9679710359,0.5343791588,0.540327459,0.7292212031,0.9398815172,0.4592263847,0.4509357272,0.6357072818,0.883755057,0.310426301,0.345633892,,52,0.9386645181,0.05007887759,0.9500335683,0.7122020812,0.9646861363,0.7765357503,0.9816169972,0.006954944058,0.8802859604,0.4035658915,0.9304909561,0.625379845,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.7523917422,0.5678552972,0.7332980866,0.5526459948,0.4613796576,0.7260574018,0.5448690836,0.6874723061,,0.9731325344,0.983207834,0.9755364655,0.9182542082,0.9284682324,0.9514497866,,,,,,,,,0.5411480363,,0.6589728097,,,,,,0.4741085271317829,,0.6196382428940569
53,0.9597843484,0.9643895055,0.9233046386,0.9300701648,0.9851307354,0.9656025736,0.9712730572,53,0.9572942465,0.9659212916,0.9344225898,0.9533152046,0.9814990098,0.9752748612,0.9694990424,,53,0.9871975806,0.9658278217,0.9326997451,0.9397489681,0.9944892473,0.9763402699,0.9501604149,0.9566169657,0.9980846774,0.9724149056,0.9584670124,0.9589722854,,,,,,,,,,,53,0.8685881286,0.6362771115,0.6203992968,0.9709205325,0.5918013146,0.7830125298,0.8024357785,0.5604799864,0.6336519203,0.8968602833,0.4160449517,0.5308370636,0.6912918935,0.3953921351,0.5270926844,0.7598894579,0.2400275458,0.4509222684,0.5664582169,0.2930199632,0.3788411182,0.6345510477,0.1891271813,0.3113198974,,,,53,0.8685881286,0.7435587356,0.6203992968,0.5656122449,0.8024357785,0.9081654143,0.6336519203,0.7499319543,0.6912918935,0.78677353,0.5270926844,0.56,0.5664582169,0.7074355298,0.3788411182,0.5766574446,0.9709205325,0.984043804,0.7830125298,0.7554167087,0.8968602833,0.9622803834,0.5308370636,0.5548789504,0.7598894579,0.9398545995,0.4509222684,0.4611745547,0.6345510477,0.9096485973,0.3113198974,0.317600088,,53,0.9531339175,0.05007887759,0.9517119839,0.7490936556,0.9559583753,0.8121097684,0.9791070103,0.001847931996,0.8797105943,0.4423255814,0.9315727821,0.6127803618,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.7523162135,0.4986821705,0.7419335347,0.5643824289,0.5116565962,0.6736153072,0.5309617321,0.6815659617,,0.9717184572,0.9656025736,0.9377099021,0.9234620166,0.9591103047,0.954104089,,,,,,,,,0.5511581067,,0.6625226586,,,,,,0.5288630490956072,,0.531266149870801
54,0.9547771881,0.9677430205,0.9426441549,0.957330379,0.9716711979,0.966415668,0.9741289521,54,0.9552367956,0.9669149008,0.9346836346,0.9539933528,0.9816601215,0.9759041256,0.971494809,,54,0.9838709677,0.9505296553,0.9319531602,0.9220520596,0.9964045699,0.9782357369,0.9439926821,0.9577390279,0.9981854839,0.9746061193,0.9393517491,0.9696268217,,,,,,,,,,,54,0.8242914889,0.585855532,0.6083890401,0.9704838367,0.6046446527,0.7831804898,0.8047568478,0.5494123393,0.6291621298,0.9328189342,0.4270812329,0.5450659354,0.7049862832,0.399775237,0.519202428,0.7487320633,0.2380939563,0.4571705439,0.5074842204,0.2637292981,0.3713322159,0.6284236578,0.1892494688,0.3257133625,,,,54,0.8242914889,0.7839587042,0.6083890401,0.5589115646,0.8047568478,0.9009512799,0.6291621298,0.7700734894,0.7049862832,0.7804725406,0.519202428,0.56,0.5074842204,0.6853884368,0.3713322159,0.570074113,0.9704838367,0.9867423606,0.7831804898,0.7850784373,0.9328189342,0.968755181,0.5450659354,0.5538304365,0.7487320633,0.9387061101,0.4571705439,0.4584726886,0.6284236578,0.8686160868,0.3257133625,0.332423751,,54,0.9649847249,0.0510522606,0.9350956697,0.7146189997,0.9643168849,0.8256294058,0.9853289497,0.003124685012,0.8703014643,0.4585701981,0.9305736434,0.6326614987,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.7369083585,0.5369509044,0.7395317221,0.5732764858,0.5931268882,0.693001007,0.5411480363,0.6589728097,,0.9763495599,0.966415668,0.9866016191,0.936901522,0.9574303666,0.9704330881,,,,,,,,,0.5747633434,,0.6416565962,,,,,,0.4909560723514212,,0.5311886304909561
55,0.9576109848,0.9699899092,0.9353375921,0.9581025279,0.9728124056,0.9855410613,0.96902194,55,0.9540763204,0.9672768248,0.9344945789,0.9538792091,0.9800288658,0.9723689327,0.968995061,,55,0.9566196237,0.9641071141,0.938107441,0.939263752,0.9634072581,0.9743775878,0.9563685035,0.9568898998,0.9965053763,0.9758025488,0.9569738426,0.9649296605,,,,,,,,,,,55,0.8550729506,0.5740087563,0.6018453201,0.9718051217,0.5879942222,0.7650744063,0.8182351808,0.5226841957,0.6566318506,0.9282932971,0.4411868819,0.5528356925,0.6937750531,0.4066527143,0.5237548872,0.8092475825,0.2497560582,0.4540985592,0.605653049,0.29914668,0.3918209845,0.6344841823,0.1859880944,0.3081645429,,,,55,0.8550729506,0.8101940497,0.6018453201,0.5844557823,0.8182351808,0.8911561882,0.6566318506,0.7482308111,0.6937750531,0.7924486825,0.5237548872,0.56,0.605653049,0.690914935,0.3918209845,0.5658282679,0.9718051217,0.9846484598,0.7650744063,0.778410427,0.9282932971,0.9652287687,0.5528356925,0.5452810152,0.8092475825,0.9338093283,0.4540985592,0.4619282508,0.6344841823,0.8843575193,0.3081645429,0.340305211,,55,0.9512539027,0.05004531266,0.9332661967,0.7558576704,0.9612286002,0.8405085599,0.9606886556,0.003292678829,0.8678380706,0.4490611542,0.9325994832,0.6237002584,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.7333836858,0.6192248062,0.7372608258,0.5875658915,0.5063695871,0.6693101712,0.5511581067,0.6625226586,,0.9755718174,0.9855410613,0.9535122141,0.9398246145,0.956086416,0.9712394584,,,,,,,,,0.5505639476,,0.6363293051,,,,,,0.5671834625322998,,0.5250129198966408
56,0.9466228624,0.9691086445,0.9350180141,0.9563567999,0.9903332998,0.978753491,0.9761112791,56,0.9528255412,0.967831147,0.9346647963,0.9593111089,0.9785855738,0.9746809488,0.9688472264,,56,0.9874663978,0.9581518524,0.9246554612,0.9304860585,0.9954637097,0.971178147,0.9536310256,0.9609131497,0.998219086,0.979701027,0.9378854833,0.951552523,,,,,,,,,,,56,0.8648818122,0.5942311353,0.6075537192,0.96778528,0.599471486,0.8337028452,0.7868604177,0.5361804519,0.5961003347,0.9187043236,0.4076926868,0.538089285,0.6569605857,0.4277135865,0.5451309211,0.7562735109,0.2579973665,0.4545763487,0.6083792753,0.3014162914,0.383078549,0.59781139,0.1882655591,0.3223678453,,,,56,0.8648818122,0.7772067139,0.6075537192,0.6155442177,0.7868604177,0.8924377053,0.5961003347,0.7649020142,0.6569605857,0.7815851396,0.5451309211,0.56,0.6083792753,0.7136419018,0.383078549,0.58733853,0.96778528,0.9679980293,0.8337028452,0.7751352078,0.9187043236,0.9666402298,0.538089285,0.5423707169,0.7562735109,0.9446414672,0.4545763487,0.4447278282,0.59781139,0.9240785243,0.3223678453,0.332041182,,56,0.96290328,0.04457422885,0.9509902652,0.7593487748,0.9693856999,0.8485901309,0.9854703574,0.004267042973,0.860248062,0.3942980189,0.9368682171,0.6199018088,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.7226586103,0.6436692506,0.7491691843,0.6013178295,0.6332074522,0.5328801611,0.5747633434,0.6416565962,,0.9862127479,0.978753491,0.9726729593,0.9257131338,0.8841514632,0.836575614,,,,,,,,,0.5785498489,,0.6416717019,,,,,,0.4255297157622739,,0.5342635658914728
57,0.9515862185,0.9651530441,0.936168495,0.9675361735,0.9801966905,0.9655318698,0.9544400766,57,0.9519278915,0.9673723512,0.9357654903,0.9588343908,0.9787466855,0.9765616714,0.9659913315,,57,0.9890120968,0.9604506103,0.9399974441,0.9459422121,0.9950268817,0.9705194386,0.950086429,0.9544806672,0.9971774194,0.9840834543,0.9619779791,0.9594170668,,,,,,,,,,,57,0.8560471184,0.6473960608,0.607567156,0.9655458139,0.5824067542,0.7483287984,0.7953022991,0.5422698982,0.6596362463,0.9078920837,0.4321356078,0.5492465486,0.7197484091,0.4179402113,0.5343234568,0.7840346521,0.2388162484,0.459825304,0.6190665311,0.2946613085,0.3836709142,0.6076363506,0.1979195415,0.3152056113,,,,57,0.8560471184,0.8034196648,0.607567156,0.6314965986,0.7953022991,0.90414163,0.6596362463,0.7593903103,0.7197484091,0.7828951353,0.5343234568,0.57,0.6190665311,0.7218071178,0.3836709142,0.5770276729,0.9655458139,0.9839654226,0.7483287984,0.7881689005,0.9078920837,0.9649419957,0.5492465486,0.5526878251,0.7840346521,0.9391838996,0.459825304,0.4683447621,0.6076363506,0.8653075924,0.3152056113,0.333475324,,57,0.9496760332,0.05007887759,0.9270728432,0.7126384693,0.9635448137,0.8728851964,0.9778696928,0.001142357961,0.8635211025,0.4153316107,0.937453919,0.6339069767,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.7410372608,0.6393023256,0.7438418933,0.6042583979,0.5114300101,0.7438066465,0.5505639476,0.6363293051,,0.9715416976,0.9655318698,0.9666984834,0.9475187313,0.9442596512,0.9784967913,,,,,,,,,0.577693857,,0.6943605237,,,,,,0.4502842377260982,,0.48524547803617574
58,0.9535304524,0.9671611167,0.9241557253,0.9572296639,0.9779142752,0.9771626542,0.9705338844,58,0.951590262,0.966921628,0.9364207934,0.95726995,0.9798476152,0.9767313607,0.9657158217,,58,0.9886760753,0.9584879282,0.9112371113,0.9268065032,0.9884408602,0.9649943539,0.9564088595,0.9537326257,0.9955645161,0.9859789213,0.9471875273,0.960478477,,,,,,,,,,,58,0.8769077452,0.6363442955,0.6298252097,0.9699799568,0.6123932055,0.7809634183,0.8034260417,0.5584860176,0.655509403,0.9236690818,0.4230708912,0.56385181,0.6775750724,0.4028999356,0.5351949179,0.7977469869,0.2607609191,0.4607135887,0.5744113932,0.2944761943,0.3892967009,0.6066582748,0.1891103527,0.3137785496,,,,58,0.8769077452,0.7977314208,0.6298252097,0.6386734694,0.8034260417,0.8946512347,0.655509403,0.7757212847,0.6775750724,0.7871660801,0.5351949179,0.55,0.5744113932,0.7003204157,0.3892967009,0.588587209,0.9699799568,0.9819051138,0.7809634183,0.7310961067,0.9236690818,0.9715915456,0.56385181,0.5536758479,0.7977469869,0.9453211396,0.4607135887,0.4461006319,0.6066582748,0.9002324585,0.3137785496,0.348122044,,58,0.9353073488,0.05068304635,0.9352131588,0.7199060087,0.9663477677,0.884264854,0.988616679,0.002419110977,0.8713419466,0.4401550388,0.9376399655,0.6366666667,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.811858006,0.5674418605,0.7618731118,0.5943824289,0.6296827795,0.569284995,0.5785498489,0.6416717019,,0.9681832644,0.9771626542,0.9922579277,0.9192285724,0.9686187548,0.9758760878,,,,,,,,,0.6005387714,,0.7021248741,,,,,,0.4981136950904393,,0.6523514211886305
59,0.9502889394,0.9654490414,0.9481476249,0.9549467889,0.9724767563,0.9758192809,0.9598494775,59,0.9522709123,0.9657302388,0.9365015289,0.9583173868,0.9738999094,0.9765970234,0.9655343883,,59,0.9914986559,0.9690003764,0.9295250779,0.944705585,0.9957325269,0.9809243426,0.9555681107,0.9566675091,0.9970094086,0.9843119858,0.9549022377,0.9674568276,,,,,,,,,,,59,0.8518145274,0.6971458004,0.6427961974,0.9337565924,0.5987100675,0.7804427425,0.8046493079,0.5724124334,0.6553346507,0.9211194903,0.4202703732,0.5576279389,0.7007063658,0.4245731859,0.5236236634,0.7700419243,0.2602674275,0.4635096668,0.6131496104,0.2965382536,0.3937276601,0.6211667351,0.1806096874,0.3238773669,,,,59,0.8518145274,0.71220621,0.6427961974,0.6644217687,0.8046493079,0.9025016467,0.6553346507,0.7604109962,0.7007063658,0.7854029695,0.5236236634,0.58,0.6131496104,0.7099631791,0.3937276601,0.594886138,0.9337565924,0.9771574457,0.7804427425,0.7412912762,0.9211194903,0.9679620743,0.5576279389,0.5847615975,0.7700419243,0.942633854,0.4635096668,0.4574397211,0.6211667351,0.9267464116,0.3238773669,0.344516381,,59,0.9583375298,0.05199207868,0.9360187983,0.6685800604,0.9591809332,0.8473313192,0.9875561212,0.002620703558,0.8826597761,0.4034969854,0.939796727,0.6267855297,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.7102719033,0.5516537468,0.7543303122,0.5821705426,0.4721299094,0.6663645519,0.577693857,0.6943605237,,0.9609007671,0.9758192809,0.9524163043,0.9279306522,0.9696603165,0.9626381749,,,,,,,,,0.6089778449,,0.7292547835,,,,,,0.504857881136951,,0.5681912144702842
60,0.9559228372,0.9677362933,0.9386141079,0.9502803236,0.9783170543,0.9863895075,0.9676443907,60,0.9522028473,0.9652875883,0.9374642998,0.9541209252,0.974061021,0.9808746067,0.9700635017,,60,0.9893481183,0.95605474,0.9350605675,0.9476573161,0.9887096774,0.9750631822,0.9510078896,0.9482705754,0.9976142473,0.9810722159,0.9615542417,0.9576143543,,,,,,,,,,,60,0.8771988758,0.6388636949,0.6536486502,0.9663072324,0.6190444198,0.7502603379,0.8171732244,0.5826242422,0.6209890981,0.9075067324,0.438359479,0.5400115605,0.6943223801,0.4250464891,0.5438321411,0.76643495,0.244022584,0.4552089151,0.5498349679,0.294678137,0.3970361545,0.6138660581,0.1958451414,0.3225748366,,,,60,0.8771988758,0.8148969286,0.6536486502,0.6588095238,0.8171732244,0.9093976422,0.6209890981,0.7672836146,0.6943223801,0.7893172545,0.5438321411,0.59,0.5498349679,0.6980317319,0.3970361545,0.5836278331,0.9663072324,0.9856002329,0.7502603379,0.7957103027,0.9075067324,0.9665416515,0.5400115605,0.5541194499,0.76643495,0.9493408523,0.4552089151,0.4533515925,0.6138660581,0.905347218,0.3225748366,0.355087409,,60,0.9213750965,0.05058235156,0.9340886203,0.7072675394,0.9621517288,0.8045820745,0.9646127196,0.001646339415,0.8770611542,0.4600172265,0.9411438415,0.6203255814,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.8235397784,0.5698449612,0.7569889225,0.5955813953,0.6462990937,0.6960221551,0.6005387714,0.7021248741,,0.9811220702,0.9863895075,0.9932831336,0.9045795115,0.9692907301,0.9729865941,,,,,,,,,0.6461178248,,0.7027844914,,,,,,0.47847545219638243,,0.528656330749354
61,0.9500261141,0.9631516986,0.9354216916,0.961593984,0.9605947706,0.9780818044,0.9752041125,61,0.9531025187,0.9655385133,0.9411976439,0.9557189378,0.9741080119,0.9806695655,0.9705540436,,61,0.9902217742,0.9654379739,0.926794326,0.9309241007,0.996202957,0.9755874603,0.9549493197,0.9411439643,0.997311828,0.9822148734,0.9126226652,0.9661157443,,,,,,,,,,,61,0.8671324756,0.6484933992,0.6507418231,0.9643700942,0.635717245,0.7925694514,0.8073557285,0.5476289695,0.6644755414,0.903146886,0.4461740444,0.5446290546,0.6893695197,0.4315381458,0.5434653872,0.7607239072,0.2393478734,0.4635063021,0.5848854873,0.2986788461,0.3824558924,0.6566446998,0.1893605373,0.3153890426,,,,61,0.8671324756,0.7858958424,0.6507418231,0.648537415,0.8073557285,0.901892254,0.6644755414,0.7723189984,0.6893695197,0.7822401375,0.5434653872,0.57,0.5848854873,0.7161813311,0.3824558924,0.5719555457,0.9643700942,0.9828344923,0.7925694514,0.7626557829,0.903146886,0.9644580662,0.5446290546,0.5683886492,0.7607239072,0.9526584612,0.4635063021,0.4517365294,0.6566446998,0.8917699379,0.3153890426,0.347379495,,61,0.9556853661,0.03306145739,0.9339375629,0.7373783149,0.9535246727,0.892346425,0.9875561212,0.002519907267,0.8841584841,0.3845822567,0.9409061154,0.6042894057,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.6849446123,0.5826098191,0.7308811682,0.5966666667,0.6289274924,0.7963242699,0.6089778449,0.7292547835,,0.9829957224,0.9780818044,0.9426238201,0.944158855,0.9355911702,0.9773544334,,,,,,,,,0.6260523666,,0.6946928499,,,,,,0.5081136950904392,,0.555529715762274
62,0.9512458934,0.9629397915,0.9409823492,0.9465538658,0.9810022489,0.9869197865,0.9770856432,62,0.9545824278,0.9664345779,0.9396818348,0.9582771007,0.9746249119,0.9790150953,0.9737459261,,62,0.9855846774,0.9443324192,0.9413560941,0.9461949288,0.9946572581,0.9788272302,0.9468781318,0.9583489175,0.9944892473,0.9685970856,0.9528440848,0.9678915003,,,,,,,,,,,62,0.877646769,0.6328619257,0.6611172696,0.9692633276,0.6193243531,0.8378010682,0.826237941,0.5551926084,0.6704574478,0.9401630126,0.4166184978,0.5566399161,0.7004798083,0.4219060886,0.5516079973,0.7952301801,0.2462657272,0.4644719753,0.5777086685,0.2902746645,0.4036935318,0.6134980737,0.1925882546,0.3290235398,,,,62,0.877646769,0.8747466604,0.6611172696,0.655952381,0.826237941,0.899248565,0.6704574478,0.7618399565,0.7004798083,0.7847704031,0.5516079973,0.57,0.5777086685,0.7166222393,0.4036935318,0.5809133868,0.9692633276,0.9873022271,0.8378010682,0.7725318284,0.9401630126,0.9676215313,0.5566399161,0.5461682193,0.7952301801,0.9511735004,0.4644719753,0.4624766993,0.6134980737,0.9195808119,0.3290235398,0.332126242,,62,0.9575989526,0.05007887759,0.9451997315,0.7547667002,0.9583752937,0.8193101712,0.9893590695,0.0001007962907,0.8755279931,0.4427734711,0.9410232558,0.599255814,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.7543303122,0.7063565891,0.7480765358,0.5918397933,0.6256545821,0.7826283988,0.6461178248,0.7027844914,,0.9847633188,0.9869197865,0.9839855764,0.8970533884,0.9662668414,0.9599838726,,,,,,,,,0.6190533736,,0.6473514602,,,,,,0.5557105943152455,,0.566640826873385
63,0.9580288097,0.9684157417,0.9428224458,0.9652197267,0.9781492297,0.9761374483,0.9729865941,63,0.9557557072,0.9668550286,0.9408780658,0.9600161144,0.9727587017,0.9790009545,0.9762859927,,63,0.9922715054,0.9523847932,0.9199270903,0.9441866734,0.9869287634,0.9667285046,0.9479408382,0.9588442423,0.9977150538,0.9778324461,0.9572630602,0.966611069,,,,,,,,,,,63,0.8670205023,0.688221528,0.6547123966,0.9739438118,0.6168609404,0.8009674494,0.8251177338,0.5619855448,0.6399698888,0.932877185,0.422291227,0.5664058824,0.7266505609,0.4313878552,0.5556994906,0.7314755621,0.2496999796,0.468075585,0.5881322769,0.2924433046,0.3977076139,0.6145755501,0.193703427,0.3247339405,,,,63,0.8670205023,0.8760231561,0.6547123966,0.6428571429,0.8251177338,0.8829517908,0.6399698888,0.763200871,0.7266505609,0.7881642788,0.5556994906,0.57,0.5881322769,0.6980317319,0.3977076139,0.5900782191,0.9739438118,0.9811213007,0.8009674494,0.7368907253,0.932877185,0.9654393677,0.5664058824,0.5430293987,0.7314755621,0.9486051014,0.468075585,0.4659995559,0.6145755501,0.9131971791,0.3247339405,0.346569919,,63,0.9062342633,0.0538381499,0.9457871769,0.6984726418,0.9634441088,0.8327039275,0.9872733058,0.01851291872,0.8773712317,0.399672696,0.9391145564,0.6257105943,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.6813192346,0.5728682171,0.7333534743,0.594496124,0.671878147,0.7049345418,0.6260523666,0.6946928499,,0.9811220702,0.9761374483,0.9748647789,0.9457715956,0.9356919665,0.9657628599,,,,,,,,,0.6118378651,,0.6380664653,,,,,,0.5098449612403101,,0.524625322997416
64,0.9576884845,0.9699293643,0.9405685798,0.9677376037,0.975061256,0.9675469297,0.9758088902,64,0.9569727908,0.9680793811,0.9427894788,0.9590895357,0.9787399725,0.9796443596,0.966004771,,64,0.9927755376,0.9585148142,0.9303792786,0.928386825,0.9949596774,0.9755740173,0.9484520134,0.9593800017,0.9969758065,0.9726165511,0.956086012,0.969707691,,,,,,,,,,,64,0.8849138365,0.665121435,0.6540539935,0.9732831693,0.5773903501,0.7805435184,0.7914622289,0.5804555211,0.6714118643,0.940987485,0.4371048469,0.5676425912,0.6914937764,0.4187140957,0.545083815,0.7680993623,0.2532329302,0.4710600871,0.5953236805,0.2916366557,0.3890005183,0.5802531464,0.196176103,0.3202339843,,,,64,0.8849138365,0.8710291467,0.6540539935,0.6269727891,0.7914622289,0.8922405488,0.6714118643,0.7770141535,0.6914937764,0.7905083636,0.545083815,0.57,0.5953236805,0.693866664,0.3890005183,0.5943560384,0.9732831693,0.9837302787,0.7805435184,0.7769827673,0.940987485,0.970560955,0.5676425912,0.5598795553,0.7680993623,0.9533762671,0.4710600871,0.4746569673,0.5802531464,0.8668176749,0.3202339843,0.335521127,,64,0.9584382449,0.04991105293,0.9456361195,0.7612957368,0.962604901,0.9021903323,0.9813695337,0.03433793636,0.8838863049,0.4325581395,0.941498708,0.6287183463,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.7962487412,0.5275193798,0.7660372608,0.6023514212,0.6578298087,0.5340130916,0.6190533736,0.6473514602,,0.9476791459,0.9675469297,0.9827482589,0.9356919665,0.9679467796,0.9719450324,,,,,,,,,0.6081570997,,0.640427996,,,,,,0.5369250645994832,,0.5289147286821705
65,0.9617892343,0.9698385469,0.9445952628,0.9589753919,0.9689860034,0.9863188037,0.9803447233,65,0.9572612248,0.9686485032,0.9448011384,0.9617954141,0.9803309502,0.9794746703,0.9634378255,,65,0.9903897849,0.9635021778,0.9349394997,0.9463903631,0.9966733871,0.9750228531,0.9497030475,0.9581669615,0.9977150538,0.981583051,0.9592472272,0.9694179092,,,,,,,,,,,65,0.869517507,0.6355716797,0.6518167669,0.9586594556,0.5990347901,0.8043938325,0.777405869,0.5746797328,0.6357758331,0.9330564181,0.4347972201,0.5647927841,0.6985619208,0.4324421325,0.5576846724,0.7919798655,0.2606016559,0.4842026635,0.5996329131,0.2996818281,0.3725455549,0.5879554649,0.1941600418,0.3367613105,,,,65,0.869517507,0.8890904408,0.6518167669,0.6160204082,0.777405869,0.9038055679,0.6357758331,0.7663309744,0.6985619208,0.7901001115,0.5576846724,0.59,0.5996329131,0.6774285291,0.3725455549,0.6043488358,0.9586594556,0.9827449136,0.8043938325,0.7791158588,0.9330564181,0.972312959,0.5647927841,0.5721794303,0.7919798655,0.9484480813,0.4842026635,0.4768844086,0.5879554649,0.8931251977,0.3367613105,0.360938065,,65,0.9376237956,0.05034739704,0.9492111447,0.7303961061,0.9638301443,0.8563695871,0.9723901439,0.003662265229,0.8929750215,0.4467355728,0.940203273,0.6473540052,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.7499244713,0.583126615,0.7744813696,0.5949457364,0.5459718026,0.6555639476,0.6118378651,0.6380664653,,0.9747233712,0.9863188037,0.9882985117,0.9371031146,0.9668380204,0.9607230454,,,,,,,,,0.6232376636,,0.6860372608,,,,,,0.5804651162790697,,0.48806201550387596
66,0.9561115323,0.9692734612,0.9449787565,0.9569610904,0.9905011244,0.9812988299,0.9237980042,66,0.9570529863,0.9688368651,0.9466291247,0.959908685,0.982391837,0.9820482907,0.9597150825,,66,0.9917674731,0.9610958757,0.9336682876,0.9376598433,0.9970094086,0.979217078,0.9558438763,0.9611422795,0.9985215054,0.9817040383,0.9603233856,0.9548951226,,,,,,,,,,,66,0.8960439831,0.6373072659,0.6562285151,0.9766647631,0.6053500845,0.7894286002,0.8119889055,0.5862895601,0.6636555497,0.9362109216,0.4453361294,0.5680458658,0.7074357956,0.4311164348,0.5405582735,0.7099795201,0.2431589738,0.4732067752,0.6289740638,0.2942798612,0.3971152487,0.5465123376,0.1947681137,0.3289663227,,,,66,0.8960439831,0.8732910074,0.6562285151,0.620170068,0.8119889055,0.8928051332,0.6636555497,0.777898748,0.7074357956,0.7854321303,0.5405582735,0.6,0.6289740638,0.6990162025,0.3971152487,0.5803748729,0.9766647631,0.9878844883,0.7894286002,0.7926366354,0.9362109216,0.9724115372,0.5680458658,0.5756677555,0.7099795201,0.9434144678,0.4732067752,0.4720594074,0.5465123376,0.8614875098,0.3289663227,0.333182823,,66,0.9575653809,0.05487866277,0.9289191004,0.7451661631,0.9640819067,0.85775428,0.9843744476,0.002150320868,0.8966442722,0.4216192937,0.936620155,0.6697829457,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.8483635448,0.6218863049,0.7936455186,0.6054521964,0.5939325277,0.5596173212,0.6081570997,0.640427996,,0.9859652844,0.9812988299,0.9894651253,0.9465107684,0.9692235326,0.9707354769,,,,,,,,,0.6480916415,,0.6743655589,,,,,,0.4469767441860465,,0.5137984496124031
67,0.9526880633,0.965785402,0.951040647,0.9600832578,0.9889571376,0.9860713402,0.9642509156,67,0.9549719484,0.9688409014,0.9468598936,0.9536173499,0.9838015641,0.9854137943,0.9599166751,,67,0.9908938172,0.9492660106,0.9409525347,0.9397658159,0.9941196237,0.974458246,0.9440397641,0.9637637941,0.9962701613,0.9859117062,0.964688553,0.9665369388,,,,,,,,,,,67,0.8645011029,0.6549206669,0.6523497598,0.9654898272,0.6257292262,0.7890087003,0.8023954511,0.5871140326,0.6713580944,0.925259776,0.4406715866,0.578087403,0.7210718636,0.4274915153,0.5560124091,0.7413296905,0.2530086159,0.4760163121,0.572068858,0.3065792928,0.3978018538,0.5558328902,0.2000332084,0.3297825077,,,,67,0.8645011029,0.8419720739,0.6523497598,0.6037755102,0.8023954511,0.9038638187,0.6713580944,0.7973598258,0.7210718636,0.7936756819,0.5560124091,0.59,0.572068858,0.7072739756,0.3978018538,0.5874832556,0.9654898272,0.9819387058,0.7890087003,0.8045785885,0.925259776,0.9703010669,0.578087403,0.5749216975,0.7413296905,0.9456374228,0.4760163121,0.4747444499,0.5558328902,0.9189009381,0.3297825077,0.358073041,,67,0.9595796824,0.05004531266,0.9098858677,0.6997482377,0.9624706277,0.8923212487,0.9865662672,0.001243154252,0.908044789,0.4405684755,0.9372196382,0.6807700258,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.796550856,0.6693281654,0.8023111782,0.6286925065,0.5895770393,0.736203424,0.6232376636,0.6860372608,,0.9829250186,0.9860713402,0.9682539683,0.9389846454,0.9669724154,0.9735577731,,,,,,,,,0.6613595166,,0.6988620342,,,,,,0.5701291989664082,,0.4938501291989664
68,0.9569876169,0.9693575513,0.9519623773,0.9557860812,0.9884536636,0.9890055503,0.9543728791,68,0.953661865,0.9685401951,0.9437697424,0.9533890623,0.985795321,0.9843603069,0.9583778517,,68,0.9909274194,0.9609883315,0.92943764,0.9382023418,0.9956653226,0.9775366995,0.9358071524,0.957206638,0.9976478495,0.9813007474,0.9428089079,0.9652463988,,,,,,,,,,,68,0.872395221,0.6688277515,0.6619660273,0.975612214,0.564614196,0.8207027445,0.804438709,0.5653685706,0.6418047882,0.9338674481,0.436840478,0.5760710301,0.7004865378,0.4251115403,0.5533307313,0.8196423084,0.2522347315,0.4674833951,0.6106713248,0.2943090307,0.3894178665,0.5296171391,0.2072964137,0.3364264222,,,,68,0.872395221,0.8894039661,0.6619660273,0.6131972789,0.804438709,0.9035546415,0.6418047882,0.7752449646,0.7004865378,0.7869238206,0.5533307313,0.57,0.6106713248,0.7022859912,0.3894178665,0.5944687898,0.975612214,0.9852531157,0.8207027445,0.818418489,0.9338674481,0.9702876244,0.5760710301,0.5870737052,0.8196423084,0.9498321007,0.4674833951,0.4673656301,0.5296171391,0.9201888837,0.3364264222,0.372487293,,68,0.966394736,0.05229416306,0.9525344075,0.7542631756,0.9653575025,0.8530966767,0.9676529855,0.004367839264,0.8963755383,0.4487510767,0.9343118002,0.6731111111,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.7771399799,0.6254005168,0.7956898288,0.6433850129,0.6534743202,0.7167421954,0.6480916415,0.6743655589,,0.9763849118,0.9890055503,0.9629865309,0.9374391022,0.9703658905,0.9760104828,,,,,,,,,0.6687713998,,0.6736203424,,,,,,0.5510852713178295,,0.5707493540051679
69,0.9472832954,0.9699495459,0.9417224246,0.9362809279,0.9821098916,0.9843744476,0.9768168531,69,0.9547118187,0.9678997645,0.9395815883,0.95072347,0.9826200785,0.9856895394,0.9669589759,,69,0.9901209677,0.9644028607,0.9317177506,0.9427849381,0.9963373656,0.9793783944,0.9599400042,0.9457669952,0.9976142473,0.9731139431,0.9227049241,0.9629921658,,,,,,,,,,,69,0.883234237,0.7132027725,0.6651662244,0.9706517966,0.6336457389,0.8044778125,0.7972693829,0.5615688278,0.6902246239,0.9197617991,0.4404385835,0.5760172602,0.7029607248,0.425670083,0.555729773,0.76950357,0.255718333,0.4773150921,0.6099735006,0.302225184,0.3893976723,0.4881066975,0.1971633784,0.338738666,,,,69,0.883234237,0.8372468004,0.6651662244,0.6257823129,0.7972693829,0.9083401666,0.6902246239,0.7903511159,0.7029607248,0.7898556089,0.555729773,0.58,0.6099735006,0.6844998889,0.3893976723,0.5974625901,0.9706517966,0.9853091023,0.8044778125,0.7731700763,0.9197617991,0.970009813,0.5760172602,0.594393139,0.76950357,0.9524520921,0.4773150921,0.4662620036,0.4881066975,0.9071680679,0.338738666,0.346582735,,69,0.953838923,0.05001174773,0.9470627727,0.727912051,0.9654246391,0.829632427,0.9838795206,0.003796660283,0.8899879414,0.4325236865,0.9281102498,0.6810387597,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.8395770393,0.6437209302,0.7718378651,0.6391369509,0.7332326284,0.7620594159,0.6613595166,0.6988620342,,0.9868844345,0.9843744476,0.9858945805,0.917011054,0.9563552061,0.9750025199,,,,,,,,,0.6660171198,,0.6550906344,,,,,,0.6042894056847545,,0.47325581395348837
70,0.9552388173,0.9683350151,0.9291445065,0.9578339544,0.978954788,0.9810513664,0.9726506065,70,0.9559134024,0.9676239489,0.9371622144,0.9484003089,0.9725036082,0.9858026655,0.9661190068,,70,0.9842405914,0.9405414852,0.9405086194,0.9356010446,0.9970430108,0.9770930795,0.9557228085,0.9533114312,0.9973790323,0.9642281013,0.9453311541,0.9664762867,,,,,,,,,,,70,0.8744443325,0.6515726651,0.6784283427,0.9529040277,0.6146998556,0.8091806913,0.8081309119,0.5666456068,0.6638639083,0.9357942045,0.4298145385,0.5661437539,0.7004304592,0.4320159353,0.5546900761,0.7914011346,0.2477619038,0.4908782579,0.5610371776,0.3072546789,0.3873041997,0.4381579685,0.192000377,0.3363153537,,,,70,0.8744443325,0.8899862273,0.6784283427,0.649047619,0.8081309119,0.9064761418,0.6638639083,0.7959308655,0.7004304592,0.7887654412,0.5546900761,0.57,0.5610371776,0.7116460349,0.3873041997,0.5853998802,0.9529040277,0.9874813844,0.8091806913,0.786438913,0.9357942045,0.9668194629,0.5661437539,0.5779731419,0.7914011346,0.9382260774,0.4908782579,0.4761172536,0.4381579685,0.8827128083,0.3363153537,0.382084306,,70,0.9326887568,0.0646460578,0.9503356831,0.7798590131,0.9651728768,0.8442598187,0.9944143953,0.001108759198,0.8822118863,0.382704565,0.9287751938,0.6952764858,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.7168177241,0.6565891473,0.7681873112,0.6330749354,0.6702416918,0.5972054381,0.6687713998,0.6736203424,,0.9765263195,0.9810513664,0.9854350055,0.9403957934,0.9660652488,0.9480227128,,,,,,,,,0.6406042296,,0.6286304129,,,,,,0.4708785529715762,,0.6059173126614987
71,0.9613613006,0.9660713084,0.9240379861,0.9436331285,0.9746249119,0.9879449924,0.9667036253,71,0.9562827058,0.9684103599,0.9340175667,0.9503004666,0.9704091565,0.9857461024,0.9688203474,,71,0.9912298387,0.9636500511,0.943414247,0.9450189538,0.9963709677,0.9798623434,0.9496425136,0.9523780642,0.9974798387,0.9335914395,0.9521378559,0.9722180103,,,,,,,,,,,71,0.8511762796,0.7036178575,0.669219658,0.970461442,0.6215302272,0.8112633948,0.8112719729,0.5934768095,0.6538963047,0.9331505155,0.4368091122,0.5693497869,0.710822942,0.4183350045,0.564239137,0.8245301176,0.2549691231,0.4849832774,0.5936307276,0.3114786468,0.4109449572,0.4654666783,0.2036670548,0.3365812449,,,,71,0.8511762796,0.8949018554,0.669219658,0.6534693878,0.8112719729,0.9013724779,0.6538963047,0.8021230267,0.710822942,0.7899565503,0.564239137,0.57,0.5936307276,0.7160467026,0.4109449572,0.6122178692,0.970461442,0.9834167534,0.8112633948,0.7715408647,0.9331505155,0.9704534151,0.5693497869,0.6005094702,0.8245301176,0.937952414,0.4849832774,0.4695190477,0.4654666783,0.9217920843,0.3365812449,0.385869021,,71,0.9633061403,0.04991105293,0.9556730446,0.7612286002,0.9592312857,0.8238418933,0.9878389366,0.002990289957,0.8846270457,0.4248751077,0.930501292,0.6990439276,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.7291037261,0.6006459948,0.7766465257,0.631503876,0.6602719033,0.6820996979,0.6660171198,0.6550906344,,0.9767384311,0.9879449924,0.9805210874,0.9274938682,0.9452004166,0.9703322918,,,,,,,,,0.6349546828,,0.6661278953,,,,,,0.5335400516795865,,0.5548837209302325
72,0.9586959818,0.9644063236,0.9389437778,0.9484674522,0.938374786,0.986636971,0.9600510701,72,0.9570590515,0.9684473596,0.9345948255,0.9562560849,0.9705836942,0.9864248595,0.9641232403,,72,0.9878360215,0.9543340324,0.948754683,0.9471518827,0.996438172,0.982994569,0.9617963774,0.9494398113,0.9953629032,0.982026671,0.9566846251,0.9691618229,,,,,,,,,,,72,0.8699430056,0.6088772437,0.6571220621,0.9667663229,0.6154724714,0.8139003662,0.8014051879,0.581790808,0.6693686064,0.9209940271,0.4544949434,0.5743571131,0.7272494802,0.4201160602,0.5518435273,0.7931507863,0.2410818231,0.4861743864,0.6236102416,0.2994484721,0.4116366109,0.504050746,0.2098835239,0.3380823522,,,,72,0.8699430056,0.8712306986,0.6571220621,0.6828231293,0.8014051879,0.8973935019,0.6693686064,0.7839548176,0.7272494802,0.7891512619,0.5518435273,0.6,0.6236102416,0.6865243644,0.4116366109,0.5802553902,0.9667663229,0.9824985723,0.8139003662,0.7673754577,0.9209940271,0.9667746546,0.5743571131,0.5866569881,0.7931507863,0.9427774151,0.4861743864,0.4647916232,0.504050746,0.8784607928,0.3380823522,0.340528674,,72,0.9639440024,0.05007887759,0.9420610943,0.7536253776,0.963141994,0.8629657603,0.9865309153,0.002587104795,0.8811059432,0.4112661499,0.932833764,0.690744186,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.7782980866,0.6390180879,0.7651107754,0.6374315245,0.6266364552,0.6099949648,0.6406042296,0.6286304129,,0.984197688,0.986636971,0.9880864001,0.919430165,0.9514161879,0.9687531499,,,,,,,,,0.6113091641,,0.6745166163,,,,,,0.527467700258398,,0.5553229974160206
73,0.9588341336,0.9732896065,0.9362391386,0.9652868701,0.977981405,0.9887227348,0.967879582,73,0.9559154241,0.9676784393,0.9346055903,0.9567798033,0.9722485148,0.9876409658,0.9629271243,,73,0.9922379032,0.9401919664,0.9418336394,0.9442271081,0.9958669355,0.966446201,0.9555613847,0.9541976245,0.9984206989,0.9819863419,0.9151112815,0.9719855109,,,,,,,,,,,73,0.8519376981,0.6083397718,0.6515368336,0.9687370531,0.6129306773,0.7508146058,0.7893338352,0.5544801566,0.6657458564,0.9348532305,0.4359532739,0.5616808485,0.7139117503,0.4332182601,0.5638387359,0.7353494705,0.2566469943,0.4748252031,0.633194666,0.3018594434,0.4018087333,0.4706660294,0.1940220477,0.3347048608,,,,73,0.8519376981,0.8674012116,0.6515368336,0.697755102,0.7893338352,0.9032185793,0.6657458564,0.7752449646,0.7139117503,0.7991018454,0.5638387359,0.59,0.633194666,0.712029726,0.4018087333,0.5877945839,0.9687370531,0.9818379298,0.7508146058,0.8007658974,0.9348532305,0.9684504846,0.5616808485,0.5638249251,0.7353494705,0.9504085885,0.4748252031,0.4749362387,0.4706660294,0.9268653334,0.3347048608,0.367299811,,73,0.9575653809,0.05286476689,0.9481873112,0.7332158442,0.9664988251,0.8667673716,0.9872026019,0.002385512213,0.8859569337,0.4170198105,0.9385598622,0.6925529716,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.8194360524,0.6175452196,0.7877895267,0.6396072351,0.6397029204,0.6240936556,0.6349546828,0.6661278953,,0.9737688691,0.9887227348,0.9771626542,0.9368007257,0.9751033162,0.9730201929,,,,,,,,,0.6144813696,,0.7101309164,,,,,,0.5908010335917313,,0.5677519379844961
74,0.951165024,0.9701345442,0.9446087188,0.966059019,0.9829825798,0.9877682328,0.9533313174,74,0.9534455396,0.9675586949,0.9387870164,0.9596065398,0.9726714329,0.9863753668,0.9637267749,,74,0.9869287634,0.9466983922,0.942728196,0.9465318844,0.9949260753,0.9758428779,0.9535704917,0.9586319602,0.9968413978,0.982524063,0.9515594208,0.9686664982,,,,,,,,,,,74,0.8772996518,0.6852766301,0.6585015732,0.9724209748,0.6485605832,0.8078706036,0.8152330255,0.5652565499,0.6704171204,0.8908380494,0.4280983811,0.5838475084,0.7267358003,0.4222582621,0.5637815358,0.8147387972,0.2642108734,0.4776078223,0.6291928351,0.3060250723,0.4062363268,0.5329696121,0.1978297892,0.340115242,,,,74,0.8772996518,0.8805692723,0.6585015732,0.7083333333,0.8152330255,0.8918193509,0.6704171204,0.8113772455,0.7267358003,0.7877851876,0.5637815358,0.6,0.6291928351,0.7251358065,0.4062363268,0.6166723884,0.9724209748,0.9849955771,0.8078706036,0.8247841715,0.8908380494,0.9666895189,0.5838475084,0.5822478526,0.8147387972,0.9450474761,0.4776078223,0.499044421,0.5329696121,0.902338272,0.340115242,0.370084053,,74,0.9529324873,0.05007887759,0.9363376972,0.7191171534,0.9637126553,0.7998992951,0.9828543147,0.00339347512,0.8880034453,0.3722652885,0.9485271318,0.709245478,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.781898288,0.6733591731,0.8102668681,0.6353591731,0.6061681772,0.6297583082,0.6113091641,0.6745166163,,0.9788948987,0.9877682328,0.9829957224,0.9447636327,0.9426805094,0.9542720828,,,,,,,,,0.6203323263,,0.7324823766,,,,,,0.5937209302325581,,0.5078552971576228
75,0.9495206807,0.9644904137,0.9291983301,0.9604525464,0.987278891,0.987131898,0.9666700265,75,0.9539300817,0.9684964682,0.9404737155,0.9622654178,0.981888363,0.9862905221,0.9656755031,,75,0.9835013441,0.9528821853,0.9402194018,0.9359346306,0.9969422043,0.979687584,0.9542161868,0.9572437031,0.9978830645,0.9859251492,0.9631684793,0.9627091231,,,,,,,,,,,75,0.8553416865,0.6863963631,0.6562688255,0.9721970282,0.6487845298,0.8053008163,0.8163263477,0.5865628907,0.6651611082,0.9388098023,0.4406805483,0.5774556062,0.7074986036,0.4338934462,0.5693837861,0.8086980124,0.2634908244,0.4895458308,0.6277029468,0.3064682243,0.4042926284,0.5617462209,0.2013076911,0.3428852225,,,,75,0.8553416865,0.9083386521,0.6562688255,0.7108163265,0.8163263477,0.9049661025,0.6651611082,0.7724550898,0.7074986036,0.7861364773,0.5693837861,0.59,0.6277029468,0.6921383711,0.4042926284,0.6007912788,0.9721970282,0.9887242881,0.8053008163,0.7606570594,0.9388098023,0.9694631519,0.5774556062,0.5888749983,0.8086980124,0.9476876558,0.4895458308,0.491490636,0.5617462209,0.9180348284,0.3428852225,0.341162257,,75,0.9689797563,0.05326754607,0.9465256798,0.7178079893,0.9688150386,0.8648288016,0.9730264786,0.003763061519,0.8979190353,0.4461670973,0.9478725237,0.7086356589,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.8302114804,0.6674677003,0.7968076536,0.6460981912,0.6419939577,0.7846928499,0.6144813696,0.7101309164,,0.9794251776,0.987131898,0.9742284442,0.9525921446,0.9693915264,0.9713066559,,,,,,,,,0.6175327291,,0.7603826788,,,,,,0.5588888888888889,,0.47661498708010336
76,0.9490118777,0.9654725866,0.9449451167,0.957766811,0.9767395026,0.9816169972,0.9707018782,76,0.9535499958,0.9671987891,0.9432590903,0.9602578306,0.9815191488,0.9838653799,0.967798945,,76,0.9885752688,0.9645910631,0.9363788616,0.9335287676,0.9968413978,0.9748884229,0.9616685836,0.9598348918,0.9983534946,0.9734500188,0.9138131655,0.9691112796,,,,,,,,,,,76,0.8826631731,0.6924541189,0.6725810967,0.9719394896,0.6431298778,0.8296718062,0.8090808476,0.5702974822,0.6883493971,0.9418164384,0.4448163532,0.5713459962,0.6944973452,0.4351967124,0.5542560279,0.7793980749,0.2557228193,0.4900101614,0.607507556,0.2926654415,0.3989159043,0.5008907916,0.2075544516,0.3304859414,,,,76,0.8826631731,0.8813530854,0.6725810967,0.7021088435,0.8090808476,0.9035815264,0.6883493971,0.8022591181,0.6944973452,0.7758539086,0.5542560279,0.61,0.607507556,0.7191583029,0.3989159043,0.615090504,0.9719394896,0.9845476838,0.8296718062,0.7806610904,0.9418164384,0.9615948166,0.5713459962,0.6185492869,0.7793980749,0.9513282773,0.4900101614,0.4860128801,0.5008907916,0.9134597046,0.3304859414,0.351294042,,76,0.9589418203,0.05075017622,0.9530379322,0.7244041625,0.9620342397,0.8179254783,0.9798140489,0.002755098612,0.8969922481,0.4432041344,0.9497777778,0.7069870801,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.841490433,0.5794056848,0.7882578046,0.6629664083,0.5420443102,0.7240433031,0.6203323263,0.7324823766,,0.9662389083,0.9816169972,0.987626825,0.945435608,0.9650236871,0.9718442361,,,,,,,,,0.6225931521,,0.743388721,,,,,,0.554702842377261,,0.560671834625323
77,0.9611186926,0.96909519,0.9473772736,0.9617618424,0.9844594368,0.9862127479,0.9697947116,77,0.9541302333,0.9672902792,0.9427719861,0.9589015342,0.976041352,0.9829462297,0.9680475758,,77,0.9821572581,0.9525864387,0.9301304169,0.925381181,0.9964045699,0.9784104963,0.9585746282,0.9589217421,0.9972110215,0.9818115825,0.9565837352,0.9613242355,,,,,,,,,,,77,0.877747545,0.6904385994,0.6867613961,0.9750187555,0.6637329661,0.7890926803,0.831968921,0.5805630609,0.6541651544,0.9371518956,0.4526891694,0.5918390666,0.7267582318,0.4283125057,0.5710291317,0.7540393402,0.26102561,0.487607755,0.5942006547,0.302948812,0.4117510451,0.5060169946,0.2031610762,0.3364079108,,,,77,0.877747545,0.8915426562,0.6867613961,0.679047619,0.831968921,0.9004404655,0.6541651544,0.8181137725,0.7267582318,0.7858717864,0.5710291317,0.61,0.5942006547,0.7042986867,0.4117510451,0.5976897756,0.9750187555,0.9874142005,0.7890926803,0.7920823676,0.9371518956,0.9671913717,0.5918390666,0.595609684,0.7540393402,0.9511151787,0.487607755,0.4873453072,0.5060169946,0.889108782,0.3364079108,0.352862719,,77,0.9635075704,0.04981035814,0.9231453508,0.8374622356,0.9524840551,0.8160876133,0.9852935978,0.003124685012,0.8978604651,0.4562446167,0.9442790698,0.7253178295,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.7110020141,0.6927131783,0.7747129909,0.6742118863,0.6424974824,0.7880664653,0.6175327291,0.7603826788,,0.9779050447,0.9862127479,0.9507547637,0.9390518429,0.9265195041,0.9710378658,,,,,,,,,0.6496173212,,0.7636606244,,,,,,0.5545219638242894,,0.49506459948320414
78,0.956933704,0.9668012109,0.9501660124,0.9552489341,0.9761353338,0.9765970234,0.9784967913,78,0.9554207733,0.9675122772,0.9452048159,0.9589619633,0.9730607861,0.9834552975,0.9697073548,,78,0.9914986559,0.95649836,0.9384235625,0.9400050543,0.996438172,0.9759504221,0.9528575368,0.9578468537,0.9973454301,0.9848497069,0.9529786046,0.9666548732,,,,,,,,,,,78,0.8836037489,0.6792412689,0.6840762762,0.9769111044,0.6613143427,0.7836171857,0.7978160441,0.585115583,0.6638235808,0.9424258311,0.4542081703,0.5698337164,0.7235415643,0.4457372427,0.5732633024,0.6968504025,0.2613172186,0.4946702916,0.6284894014,0.305049016,0.4057802729,0.5649081946,0.207794539,0.342693377,,,,78,0.8836037489,0.8909156057,0.6840762762,0.6569387755,0.7978160441,0.9037069896,0.6638235808,0.7979041916,0.7235415643,0.7889740536,0.5732633024,0.66,0.6284894014,0.7142998984,0.4057802729,0.5923601715,0.9769111044,0.9821738498,0.7836171857,0.7397460445,0.9424258311,0.9688358359,0.5698337164,0.5970009813,0.6968504025,0.9443812626,0.4946702916,0.4894415246,0.5649081946,0.9228612586,0.342693377,0.347101202,,78,0.9576660959,0.04977679321,0.9518966096,0.7031386371,0.9578046324,0.8615810675,0.9820412203,0.002788697376,0.8939569337,0.491369509,0.9426012059,0.7289612403,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.7766868077,0.7018863049,0.7743454179,0.6708475452,0.6689577039,0.7358509567,0.6225931521,0.743388721,,0.9805210874,0.9765970234,0.9676883374,0.9303161644,0.9675099956,0.9643853106,,,,,,,,,0.6487865055,,0.7632426989,,,,,,0.5396640826873385,,0.6014987080103359
79,0.9540662118,0.9705919946,0.9421731978,0.9592775372,0.9555935958,0.9831724821,0.9545744717,79,0.9553230562,0.9686074672,0.9430081375,0.9580286702,0.9700466553,0.9793686146,0.9629876021,,79,0.9701948925,0.9539172985,0.9339776832,0.9424850476,0.9956989247,0.9768779911,0.9600072641,0.9604548901,0.9969086022,0.9848093779,0.9517813784,0.9652733552,,,,,,,,,,,79,0.8779714916,0.6718510307,0.6878676923,0.9766647631,0.6129082827,0.8177802412,0.8322915406,0.6071791839,0.6890416852,0.9342348761,0.4305449136,0.5753585783,0.723927385,0.4349454804,0.5691146089,0.6863233312,0.2616918235,0.4824530118,0.6083310334,0.305479827,0.4027797411,0.5099553258,0.2121037716,0.3419091662,,,,79,0.8779714916,0.9079803375,0.6878676923,0.638877551,0.8322915406,0.9054231471,0.6890416852,0.7919842134,0.723927385,0.7837632317,0.5691146089,0.67,0.6083310334,0.7114541893,0.4027797411,0.6200650255,0.9766647631,0.982520967,0.8177802412,0.7817192381,0.9342348761,0.9701487187,0.5753585783,0.5960465648,0.6863233312,0.9480532881,0.4824530118,0.4974058048,0.5099553258,0.9063131772,0.3419091662,0.370733659,,79,0.959076107,0.05004531266,0.9395099027,0.7927660289,0.9580228265,0.8794058409,0.9867076749,0.004401438027,0.8934298019,0.3703014643,0.9416503015,0.715245478,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.7141742195,0.7295865633,0.7618831823,0.6893643411,0.5921701913,0.7692598187,0.6496173212,0.7636606244,,0.9823240358,0.9831724821,0.9852582458,0.9087457582,0.9615630145,0.964183718,,,,,,,,,0.6362990937,,0.7671852971,,,,,,0.5311369509043927,,0.5391989664082687
80,0.9559733805,0.9656004036,0.9413624788,0.9607546916,0.9723760615,0.9896772369,0.9749689211,80,0.9536989302,0.9688631012,0.9427497839,0.957786954,0.9709193435,0.9759960406,0.9632631119,,80,0.9903561828,0.9571570683,0.9326930191,0.9430174375,0.9964717742,0.9746867774,0.9529113447,0.9610816275,0.9970430108,0.982981126,0.9548955117,0.920963693,,,,,,,,,,,80,0.867076489,0.7053534437,0.6902863157,0.9754442541,0.6139944237,0.814656186,0.8201977838,0.5563576239,0.7094742644,0.9341631828,0.4550326428,0.5964767243,0.7191517329,0.4342859963,0.5799288026,0.8347992275,0.2690695217,0.4952523873,0.642445885,0.3068631345,0.4124056759,0.4801135815,0.2031240534,0.3490680345,,,,80,0.867076489,0.9118770085,0.6902863157,0.6305442177,0.8201977838,0.9058309025,0.7094742644,0.8012384322,0.7191517329,0.7826461464,0.5799288026,0.65,0.642445885,0.7271602819,0.4124056759,0.61128725,0.9754442541,0.9830024522,0.814656186,0.7959622426,0.9341631828,0.9699157156,0.5964767243,0.598042774,0.8347992275,0.9411399205,0.4952523873,0.4897746314,0.4801135815,0.8744477428,0.3490680345,0.36356371,,80,0.9613925538,0.05101869567,0.9397280967,0.7497146694,0.9632762672,0.8847683787,0.9903489235,0.003158283775,0.8874832041,0.4775710594,0.9426149871,0.7109612403,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.8283736153,0.6506459948,0.788796576,0.6771937984,0.6672960725,0.6997230614,0.6487865055,0.7632426989,,0.9762081522,0.9896772369,0.9839148726,0.947417935,0.9626717737,0.9586063233,,,,,,,,,0.6560574018,,0.7288066465,,,,,,0.4963824289405685,,0.49263565891472866
81,0.9485232921,0.9709485368,0.9339617246,0.9531003458,0.9616688484,0.9611835826,0.9371031146,81,0.9530499537,0.9692768248,0.9413853539,0.9575049518,0.9697177189,0.9780323117,0.9614554984,,81,0.9918682796,0.9399096628,0.9448603348,0.9463903631,0.9980174731,0.9733021455,0.9551712773,0.9481189453,0.9975134409,0.983949024,0.9538597093,0.9699604077,,,,,,,,,,,81,0.8632358046,0.7045472359,0.6916523901,0.9720962523,0.651874993,0.8249689274,0.8258257047,0.5889556532,0.6848946781,0.9432727077,0.4459589646,0.5909182562,0.7286536878,0.4258383187,0.5786670345,0.7702617524,0.2601575135,0.5028095369,0.6559580946,0.2986990403,0.3988351273,0.5001442768,0.1961592744,0.3395800938,,,,81,0.8632358046,0.8694951124,0.6916523901,0.6358843537,0.8258257047,0.9039982435,0.6848946781,0.7849074578,0.7286536878,0.7861903128,0.5786670345,0.67,0.6559580946,0.7096367051,0.3988351273,0.6065567425,0.9720962523,0.9852195237,0.8249689274,0.8255063993,0.9432727077,0.9745354501,0.5909182562,0.5831821054,0.7702617524,0.9529007207,0.5028095369,0.4919953432,0.5001442768,0.9086355181,0.3395800938,0.340930935,,81,0.931144459,0.05054878663,0.9359852299,0.8188318228,0.9666330984,0.8886455186,0.9794605296,0.003124685012,0.8879621016,0.4198277347,0.942962963,0.7234883721,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.7791792548,0.6719896641,0.7895216516,0.680744186,0.6771651561,0.8254028197,0.6362990937,0.7671852971,,0.9629158271,0.9611835826,0.9938841164,0.9412693613,0.9248395659,0.9616974095,,,,,,,,,0.6359516616,,0.7347734139,,,,,,0.5294832041343669,,0.5395348837209303
82,0.9529980625,0.9703733602,0.9460855056,0.9605532615,0.9888228779,0.969349878,0.9711722609,82,0.9537744082,0.9661103263,0.9385898872,0.9580085272,0.9754304702,0.9774666808,0.9644525081,,82,0.979469086,0.9689734903,0.9446383772,0.9408676607,0.9970094086,0.9783836103,0.9535704917,0.9598955438,0.9950268817,0.9808705705,0.9575926337,0.8968781063,,,,,,,,,,,82,0.8672780409,0.6972689711,0.7007961302,0.9716931484,0.6430626939,0.8273203668,0.8337657333,0.5858818047,0.676432633,0.9345126875,0.4597733597,0.5833568577,0.7132791839,0.4268768941,0.5750802485,0.7707014085,0.2546079771,0.4905182334,0.6320032042,0.3005771073,0.4180112684,0.4139515472,0.206523422,0.3386612546,,,,82,0.8672780409,0.8712418959,0.7007961302,0.6427210884,0.8337657333,0.8932532161,0.676432633,0.7963391399,0.7132791839,0.796511015,0.5750802485,0.65,0.6320032042,0.7197018653,0.4180112684,0.6297347146,0.9716931484,0.983875844,0.8273203668,0.8228862239,0.9345126875,0.9691763789,0.5833568577,0.593620196,0.7707014085,0.9510860178,0.4905182334,0.487537096,0.4139515472,0.922390059,0.3386612546,0.361685303,,82,0.9629368516,0.05007887759,0.9380664653,0.7998321584,0.9623363545,0.8768378651,0.988616679,0.004031851628,0.885498708,0.4366752799,0.9500086133,0.7218863049,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.8455689829,0.6318604651,0.813081571,0.6840206718,0.6383434038,0.7859768379,0.6560574018,0.7288066465,,0.9859299325,0.969349878,0.9724961997,0.9329704667,0.9625709774,0.9701306992,,,,,,,,,0.6242749245,,0.7053423968,,,,,,0.5391989664082687,,0.5964341085271317
83,0.9536888215,0.9688698285,0.9433438626,0.953838923,0.9701272111,0.9867783788,0.9694587239,83,0.9530533232,0.9666101581,0.9385710489,0.956853661,0.9749739872,0.9769434723,0.9609851157,,83,0.9838709677,0.9661504544,0.9277225126,0.9424378738,0.9972446237,0.974028069,0.9612852021,0.9550197961,0.997547043,0.9768107759,0.9544717744,0.9476977508,,,,,,,,,,,83,0.8687672859,0.7249599695,0.7131199122,0.9717715297,0.6576304209,0.8359703047,0.8267711596,0.5982802579,0.676930005,0.9441419885,0.4527832668,0.5898764636,0.7108274283,0.4378997001,0.5727148539,0.7414216593,0.260619601,0.5000807532,0.6571372156,0.306635388,0.3987509845,0.4010557115,0.1983514745,0.3410643726,,,,83,0.8687672859,0.9017434244,0.7131199122,0.6647619048,0.8267711596,0.9108315074,0.676930005,0.805525313,0.7108274283,0.7873724493,0.5727148539,0.67,0.6571372156,0.7123646143,0.3987509845,0.6018481122,0.9717715297,0.9831032282,0.8359703047,0.8136988142,0.9441419885,0.9704803,0.5898764636,0.5974109771,0.7414216593,0.9562519768,0.5000807532,0.4864671166,0.4010557115,0.8993966401,0.3410643726,0.385892941,,83,0.9511196159,0.05007887759,0.9539442766,0.7622692179,0.9659785163,0.8483131923,0.9851168381,0.003292678829,0.893171404,0.4463738157,0.9505529716,0.7315348837,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.7803121853,0.7196382429,0.8087814703,0.6969457364,0.6065206445,0.7555639476,0.6359516616,0.7347734139,,0.9829957224,0.9867783788,0.9494113904,0.9099553136,0.9691899338,0.9744985385,,,,,,,,,0.5958862034,,0.6975629406,,,,,,0.5063307493540051,,0.5502583979328165
84,0.9576884845,0.9547595022,0.9281958643,0.9617954141,0.9841573524,0.9803443278,0.9695595202,84,0.9561202932,0.9661049445,0.9404831347,0.9586329607,0.9786392777,0.9823028246,0.9680878944,,84,0.9898857527,0.9679249341,0.9450217586,0.9474854688,0.9929099462,0.9802387482,0.9586351621,0.9586959818,0.9969422043,0.9844464161,0.9640966659,0.9558655547,,,,,,,,,,,84,0.8809499815,0.7334699408,0.7136573841,0.9714356098,0.6369937407,0.810373207,0.8236569836,0.575719285,0.6735156134,0.9354088532,0.4407119141,0.5988627657,0.7086067164,0.4284829846,0.5830748111,0.7702258621,0.2637936488,0.4966689322,0.642293306,0.2959111093,0.4197883641,0.4044393734,0.2135532714,0.3438057446,,,,84,0.8809499815,0.9130751229,0.7136573841,0.6922789116,0.8236569836,0.9118128089,0.6735156134,0.7947060425,0.7086067164,0.7860624536,0.5830748111,0.65,0.642293306,0.7164808794,0.4197883641,0.6205311766,0.9714356098,0.9840326066,0.810373207,0.8106923309,0.9354088532,0.971999301,0.5988627657,0.6117070613,0.7702258621,0.9546144822,0.4966689322,0.4995524929,0.4044393734,0.9191443913,0.3438057446,0.372358804,,84,0.9634739987,0.05011244252,0.9447129909,0.7743370258,0.9658274589,0.8510574018,0.9825714993,0.004031851628,0.8903531438,0.4592420327,0.9495331611,0.7407855297,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.8319738167,0.7459689922,0.814164149,0.7199224806,0.6909617321,0.577366566,0.6242749245,0.7053423968,,0.9788241949,0.9803443278,0.992611447,0.9531633236,0.9537009038,0.9695595202,,,,,,,,,0.5921450151,,0.6685951662,,,,,,0.552093023255814,,0.5597157622739019
85,0.9523679555,0.9680995627,0.9412682874,0.9549803606,0.9700936462,0.9870611942,0.9576319591,85,0.9571769859,0.9659663639,0.9377724403,0.9578406687,0.9788339543,0.9847067558,0.9674360784,,85,0.9910954301,0.9575603592,0.9377106076,0.9454468874,0.9938508065,0.9776308007,0.9510078896,0.9549153399,0.9979502688,0.9846883906,0.9437169165,0.9721034454,,,,,,,,,,,85,0.8652961134,0.7080408031,0.7129922626,0.9700471408,0.6118109443,0.7992038698,0.8127551272,0.5866973155,0.6693618852,0.930336555,0.4584111877,0.570761248,0.7237613924,0.4295013717,0.5774153606,0.7768498642,0.2594105468,0.5110295355,0.6524106348,0.3116222505,0.4051290077,0.4360512575,0.2007052287,0.3461600598,,,,85,0.8652961134,0.8968837829,0.7129922626,0.7144897959,0.8127551272,0.9002119432,0.6693618852,0.8382553076,0.7237613924,0.7941624439,0.5774153606,0.67,0.6524106348,0.7211272441,0.4051290077,0.6075243846,0.9700471408,0.9872014512,0.7992038698,0.7966844704,0.930336555,0.9692077447,0.570761248,0.5897890874,0.7768498642,0.9515638073,0.5110295355,0.5033478913,0.4360512575,0.9198859697,0.3461600598,0.371241854,,85,0.9617954141,0.04813211157,0.9426821081,0.7734642497,0.9648875462,0.8588872105,0.9795312334,0.003796660283,0.8898949182,0.4889405685,0.9507596899,0.7399534884,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.8068731118,0.7152713178,0.8226132931,0.7268217054,0.5667673716,0.7295568983,0.5958862034,0.6975629406,,0.9763495599,0.9870611942,0.9932124297,0.9313913248,0.9528945335,0.9798743406,,,,,,,,,0.5764602216,,0.6911278953,,,,,,0.5578036175710595,,0.5552196382428941
86,0.9638581417,0.9684224689,0.9435221535,0.9619968443,0.9799953009,0.9879803443,0.9726170077,86,0.9587161991,0.9664143962,0.939239808,0.9582502434,0.98239855,0.9835967052,0.9693579276,,86,0.9897177419,0.9563370436,0.9357667965,0.9429534159,0.9964045699,0.9794993816,0.9577271535,0.9550939264,0.9965725806,0.9852529978,0.9441675579,0.9638682504,,,,,,,,,,,86,0.8755416709,0.7012216288,0.7227764901,0.9751083342,0.6592316392,0.8180153851,0.8200275123,0.5783092041,0.6945262196,0.9290236722,0.4650383335,0.5858638814,0.7139588563,0.4239226744,0.5671294271,0.7524781125,0.2504447032,0.5007839786,0.6362989739,0.3075172044,0.3946111594,0.464484115,0.2141299299,0.345666983,,,,86,0.8755416709,0.903423024,0.7227764901,0.7281632653,0.8200275123,0.9122877767,0.6945262196,0.7660587915,0.7139588563,0.7920673481,0.5671294271,0.67,0.6362989739,0.6752509138,0.3946111594,0.6015334181,0.9751083342,0.9799231863,0.8180153851,0.8194094528,0.9290236722,0.9722098999,0.5858638814,0.5971354062,0.7524781125,0.9490649457,0.5007839786,0.4841084515,0.464484115,0.8855916135,0.345666983,0.371078504,,86,0.9462852922,0.05007887759,0.9498825109,0.7877811346,0.9625209802,0.85387714,0.986672323,0.004132647919,0.8893092162,0.444788975,0.9542635659,0.7414056848,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.8060926485,0.786873385,0.828489426,0.7118087855,0.6187814703,0.6782477341,0.5921450151,0.6685951662,,0.9794251776,0.9879803443,0.9835967052,0.9301481705,0.9702650942,0.9759096865,,,,,,,,,0.603408862,,0.6675478348,,,,,,0.5793798449612403,,0.5663049095607235
87,0.9582815264,0.9696804575,0.9325320335,0.9565918018,0.9897962609,0.9813695337,0.9679131808,87,0.9594123494,0.9691281534,0.9395432389,0.9550407896,0.9806867385,0.9837522537,0.9700903807,,87,0.9909610215,0.9689062752,0.9412619302,0.9414741808,0.9970094086,0.9794321665,0.9529046187,0.9605121725,0.9936491935,0.973060171,0.9435420408,0.9665571561,,,,,,,,,,,87,0.8780498729,0.7461901083,0.7065067688,0.9734175373,0.6371617007,0.8192414928,0.8053841639,0.6109161951,0.693376887,0.9378150583,0.4501933478,0.5909989112,0.714752929,0.4388620086,0.578603105,0.7978479283,0.2505142406,0.5132704356,0.6462917713,0.3036477581,0.4148054282,0.5480244396,0.2188250974,0.3454717718,,,,87,0.8780498729,0.9236454029,0.7065067688,0.7447619048,0.8053841639,0.8955205155,0.693376887,0.8029395754,0.714752929,0.7976729632,0.578603105,0.67,0.6462917713,0.7108752869,0.4148054282,0.6007559388,0.9734175373,0.9851523397,0.8192414928,0.7865900769,0.9378150583,0.9719768968,0.5909989112,0.5895336801,0.7978479283,0.9559020464,0.5132704356,0.4966554734,0.5480244396,0.9323121765,0.3454717718,0.357766724,,87,0.9526303421,0.0526633773,0.9359684458,0.7203088285,0.9646861363,0.8486153072,0.989146958,0.002217518395,0.8890577089,0.4205684755,0.9556244617,0.7242377261,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.8878147029,0.6663565891,0.8358962739,0.6972248062,0.4963997986,0.7470795569,0.5764602216,0.6911278953,,0.9864955633,0.9813695337,0.9904549793,0.943150892,0.9705002856,0.9759768841,,,,,,,,,0.5956092649,,0.684979859,,,,,,0.5932558139534884,,0.628062015503876
88,0.9613848875,0.9711099899,0.9506807012,0.9558867963,0.9879501896,0.981228126,0.9790679703,88,0.9608444107,0.9688812647,0.937849139,0.9547520731,0.9801027087,0.9817301234,0.9718375164,,88,0.9911290323,0.9681534656,0.9403404696,0.9441125432,0.9974462366,0.9706269828,0.9515594208,0.9473911212,0.9978830645,0.9808302414,0.9576195377,0.97199225,,,,,,,,,,,88,0.8661135185,0.6436113631,0.698066221,0.971648359,0.6461307624,0.7797876986,0.82796306,0.585953498,0.7148176527,0.9434833067,0.4727856864,0.5950450995,0.7254347772,0.4287185147,0.5710425906,0.7956563774,0.2555657992,0.5024764302,0.6269983912,0.3101592879,0.4118301393,0.55426761,0.2117043739,0.3513264269,,,,88,0.8661135185,0.9082938627,0.698066221,0.7458843537,0.82796306,0.9040833793,0.7148176527,0.8026673925,0.7254347772,0.7930296566,0.5710425906,0.67,0.6269983912,0.720253842,0.4118301393,0.6292500522,0.971648359,0.9851747343,0.7797876986,0.7971547583,0.9434833067,0.9660084329,0.5950450995,0.6016050329,0.7956563774,0.954313901,0.5024764302,0.495609047,0.55426761,0.9262314577,0.3513264269,0.381543727,,88,0.9515560479,0.04927331924,0.9230782142,0.7572339711,0.9652232293,0.8543303122,0.9827836108,0.002150320868,0.886704565,0.4439621016,0.9548630491,0.711121447,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.8096928499,0.6445736434,0.8337663646,0.7009870801,0.5878147029,0.6107250755,0.603408862,0.6675478348,,0.9801675681,0.981228126,0.989146958,0.9353559789,0.9589759097,0.9630413601,,,,,,,,,0.6340835851,,0.6547029204,,,,,,0.5886304909560723,,0.5902583979328165
89,0.961169236,0.9683282879,0.9297130189,0.9457481452,0.9755982949,0.9811220702,0.9732217854,89,0.9594730014,0.9687487386,0.9376271164,0.953382348,0.9792568724,0.9800685827,0.9710983436,,89,0.9706317204,0.9641340001,0.9379123873,0.9428455901,0.9966733871,0.9796472549,0.9572025263,0.9579681577,0.9974126344,0.9803059633,0.9561398199,0.9668098728,,,,,,,,,,,89,0.8476491204,0.6912672019,0.6829520642,0.9774597736,0.6658268669,0.8161006416,0.7939759738,0.5815488433,0.6813727467,0.9377030376,0.4643482859,0.5699546988,0.7011146179,0.4352617636,0.5924018008,0.7804501091,0.261119822,0.5059521807,0.6764631309,0.3000767382,0.4074210572,0.6137197619,0.2104994491,0.3426799141,,,,89,0.8476491204,0.9217978434,0.6829520642,0.7435714286,0.7939759738,0.9057144009,0.6813727467,0.8112411541,0.7011146179,0.7914998329,0.5924018008,0.66,0.6764631309,0.7149292864,0.4074210572,0.6054494235,0.9774597736,0.9821402578,0.8161006416,0.8115657227,0.9377030376,0.9730791807,0.5699546988,0.6019007676,0.7804501091,0.9504556946,0.5059521807,0.4927153922,0.6137197619,0.9254259308,0.3426799141,0.379802137,,89,0.9382280861,0.0510522606,0.9556226922,0.7744545149,0.9540114132,0.901082578,0.9783999717,0.004132647919,0.8958173988,0.5114211886,0.954039621,0.7118914729,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.8690080564,0.6730490956,0.8455740181,0.6676744186,0.6125377644,0.6900302115,0.5956092649,0.684979859,,0.9820412203,0.9811220702,0.9885459752,0.9195309613,0.9739609582,0.9652924772,,,,,,,,,0.644959718,,0.6904380665,,,,,,0.49803617571059433,,0.588656330749354
90,0.9595282622,0.9668651194,0.9327977878,0.9535367778,0.9671734971,0.9769505427,0.9663676377,90,0.9582451352,0.9684413051,0.9413396038,0.9553429348,0.9725103212,0.9794534592,0.9714208917,,90,0.991061828,0.952761198,0.9475238268,0.9443046079,0.9960685484,0.965034683,0.9524270735,0.9571223991,0.997547043,0.9850244663,0.9610094366,0.9640064022,,,,,,,,,,,90,0.904609941,0.6324700191,0.6773914699,0.9739774038,0.6523900702,0.7987671739,0.8120605987,0.5946463058,0.6571493864,0.936932335,0.4666155852,0.6261510129,0.7178888433,0.4404008048,0.5811535589,0.7505220916,0.2611422534,0.500814261,0.6562677401,0.3169109051,0.4062666182,0.552424322,0.2127713044,0.3524758174,,,,90,0.904609941,0.9255713438,0.6773914699,0.7234013605,0.8120605987,0.908721037,0.6571493864,0.8150517148,0.7178888433,0.7891041559,0.5811535589,0.66,0.6562677401,0.7097595536,0.4062666182,0.6103398022,0.9739774038,0.9879852643,0.7987671739,0.8234740838,0.936932335,0.9679217468,0.6261510129,0.6124396768,0.7505220916,0.9498590184,0.500814261,0.4980652889,0.552424322,0.8974635998,0.3524758174,0.391459707,,90,0.9604861181,0.05001174773,0.9478012756,0.7492614971,0.964870762,0.8588116818,0.9818644607,0.002755098612,0.9063807063,0.3999310939,0.9508182601,0.7265167959,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.796223565,0.7340826873,0.8320795569,0.6613643411,0.701510574,0.6116565962,0.6340835851,0.6547029204,,0.9620673808,0.9769505427,0.989606533,0.9538017001,0.9630749588,0.9744313409,,,,,,,,,0.6696072508,,0.7205085599,,,,,,0.5765116279069767,,0.5094315245478036
91,0.9570010951,0.9677598385,0.9424120404,0.955148219,0.9757661196,0.9796726411,0.9689211437,91,0.9573218768,0.9679085099,0.9412568499,0.958619532,0.972134394,0.9779969597,0.9708362732,,91,0.9914986559,0.9547373232,0.9367958729,0.9491129644,0.9954301075,0.9739742969,0.9611103264,0.9547367534,0.9980510753,0.9765688014,0.9655562057,0.9663448741,,,,,,,,,,,91,0.8958648258,0.673418657,0.6655424547,0.9795088851,0.6281478496,0.8113137828,0.8081488352,0.6054451031,0.7321719025,0.934185587,0.455055047,0.5969404901,0.7365338502,0.4463047579,0.5785593637,0.7806116154,0.2539911127,0.5082469162,0.6298020289,0.3236815947,0.4019753361,0.5860015572,0.2062799689,0.3494651884,,,,91,0.8958648258,0.913993304,0.6655424547,0.7180272109,0.8081488352,0.9080713169,0.7321719025,0.8145073489,0.7365338502,0.7884828052,0.5785593637,0.69,0.6298020289,0.722796637,0.4019753361,0.6202753825,0.9795088851,0.985297905,0.8113137828,0.7768651953,0.934185587,0.9694407478,0.5969404901,0.617171432,0.7806116154,0.9506755226,0.5082469162,0.4918540252,0.5860015572,0.8857239982,0.3494651884,0.358944614,,91,0.9686104677,0.04964253348,0.94741524,0.776619671,0.9604061766,0.863796576,0.9923639835,0.002049524577,0.9035004307,0.4592420327,0.9460637382,0.7252971576,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.8651309164,0.6203100775,0.8459113797,0.6755090439,0.5797834844,0.765407855,0.644959718,0.6904380665,,0.9882631598,0.9796726411,0.9879096405,0.9301817693,0.9668380204,0.9796055505,,,,,,,,,0.6629355488,,0.7510322256,,,,,,0.5943927648578812,,0.5314987080103359
92,0.9521421953,0.9681432896,0.9510944706,0.966394736,0.9560635049,0.9782939159,0.9695259214,92,0.9566627917,0.9680356542,0.9454503864,0.962151274,0.9734702783,0.9789161099,0.9699291066,,92,0.9850134409,0.9468865946,0.9363519576,0.9391154915,0.9946572581,0.9761386245,0.9549358677,0.9600505433,0.9976142473,0.9818787977,0.9509271777,0.9684036728,,,,,,,,,,,92,0.8840292474,0.6869450323,0.6712822063,0.9659041285,0.6682790823,0.8401021197,0.8173479767,0.6105980562,0.7222916751,0.9410950249,0.4481859365,0.5930018416,0.7212176679,0.4098693818,0.5668535205,0.770380639,0.2627775049,0.5029071137,0.6420206834,0.3089846546,0.4261495588,0.5739065364,0.2130035385,0.3504227334,,,,92,0.8840292474,0.9021353309,0.6712822063,0.7002040816,0.8173479767,0.9012246105,0.7222916751,0.8138268917,0.7212176679,0.7826932524,0.5668535205,0.67,0.6420206834,0.7084940461,0.4261495588,0.623979348,0.9659041285,0.9860257315,0.8401021197,0.8331317814,0.9410950249,0.9664834008,0.5930018416,0.6124329556,0.770380639,0.9487329605,0.5029071137,0.4944280321,0.5739065364,0.8974467713,0.3504227334,0.361260325,,92,0.9646154363,0.05007887759,0.9474655925,0.7176569319,0.9657435381,0.8984642497,0.9872733058,0.002889493667,0.9044547804,0.4053402239,0.9412230835,0.7302377261,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.8203423968,0.6348062016,0.8377039275,0.6837571059,0.6887713998,0.595694864,0.6696072508,0.7205085599,,0.9845512073,0.9782939159,0.9937073567,0.8966166045,0.961630212,0.9529281322,,,,,,,,,0.6845216516,,0.7665156093,,,,,,0.6481136950904393,,0.5557364341085271
93,0.9567685957,0.9684460141,0.9502669317,0.9722697821,0.9860705535,0.9739456287,0.9761448779,93,0.9560232499,0.9689182644,0.9468572024,0.9626548494,0.9758936663,0.980952381,0.9718912744,,93,0.9861223118,0.9641340001,0.9446383772,0.9459556903,0.9965725806,0.9797547992,0.9528306328,0.9621531463,0.9969422043,0.9832365435,0.9544045145,0.9593193497,,,,,,,,,,,93,0.82537763,0.6723101213,0.6816598923,0.9723985802,0.5990795794,0.8236756357,0.8224023515,0.588386588,0.7142665107,0.9383662002,0.4714817653,0.6162909492,0.7166797891,0.4496470414,0.5826542217,0.7839135223,0.2610929043,0.5085194581,0.6439122133,0.3217564078,0.4069969776,0.5643703539,0.210921285,0.3578592729,,,,93,0.82537763,0.9146203545,0.6816598923,0.7060204082,0.8224023515,0.9059384424,0.7142665107,0.8184540011,0.7166797891,0.7888417081,0.5826542217,0.67,0.6439122133,0.7000578902,0.4069969776,0.6326763465,0.9723985802,0.9823977964,0.8236756357,0.8586281031,0.9383662002,0.9704534151,0.6162909492,0.6234154669,0.7839135223,0.9534592634,0.5085194581,0.5150436404,0.5643703539,0.9267621182,0.3578592729,0.380943386,,93,0.961593984,0.05034739704,0.9450151057,0.7651393085,0.9621517288,0.8413645519,0.9882278078,0.004535833081,0.8999621016,0.4245822567,0.9456985357,0.750744186,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.8788519637,0.7152971576,0.847265861,0.6802687339,0.6421953676,0.7894008056,0.6629355488,0.7510322256,,0.9855410613,0.9739456287,0.9860713402,0.9476867251,0.9728186003,0.976413668,,,,,,,,,0.6793655589,,0.8054128902,,,,,,0.6026098191214471,,0.5642635658914729
94,0.9578738101,0.9689640094,0.9506807012,0.9634068553,0.9822777162,0.9857178209,0.9686859524,94,0.9564107489,0.9692869156,0.9467172609,0.9653674422,0.9762830195,0.9816099268,0.9726102879,,94,0.9896505376,0.9620637737,0.9256509077,0.9483885098,0.9951948925,0.9786524708,0.9576800716,0.9640940106,0.9975806452,0.9765150293,0.9626573041,0.9687338893,,,,,,,,,,,94,0.843976396,0.7431556317,0.6960641383,0.9731264067,0.6394011668,0.8086600155,0.8307366931,0.5866211414,0.6937465554,0.9443525875,0.4614715938,0.6016991303,0.7135461179,0.4356161802,0.5745048822,0.7902279707,0.2630915449,0.5109454176,0.6437742191,0.3020400699,0.4178160571,0.5691229629,0.2079807751,0.3501383307,,,,94,0.843976396,0.4924138085,0.6960641383,0.7050680272,0.8307366931,0.8996383971,0.6937465554,0.8001497006,0.7135461179,0.7903064807,0.5745048822,0.67,0.6437742191,0.7058687911,0.4178160571,0.6228535175,0.9731264067,0.9852867076,0.8086600155,0.8237932077,0.9443525875,0.9639786175,0.6016991303,0.6133336022,0.7902279707,0.9370618861,0.5109454176,0.5079272683,0.5691229629,0.8666090008,0.3501383307,0.397475356,,94,0.9638432873,0.05031383211,0.950218194,0.8170694864,0.9648036254,0.8948892246,0.9606886556,0.003763061519,0.8913316107,0.4402239449,0.9477553833,0.7535607235,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.8279707956,0.7142894057,0.8432527694,0.7141498708,0.735775428,0.8403826788,0.6845216516,0.7665156093,,0.9776222293,0.9857178209,0.9784706756,0.9429828982,0.9707018782,0.9779928099,,,,,,,,,0.6825780463,,0.8055689829,,,,,,0.6021963824289406,,0.5444444444444444
95,0.9563305534,0.9712781702,0.9398318683,0.9560546547,0.9792904374,0.987131898,0.9761784766,95,0.9578832449,0.969674403,0.9453380294,0.9648504381,0.9816198436,0.9830310743,0.9735241743,,95,0.9899193548,0.9646851643,0.942089227,0.9407766827,0.9963709677,0.9782222939,0.9606664111,0.9608524977,0.9976478495,0.9731139431,0.9623613605,0.9633864038,,,,,,,,,,,95,0.8636389085,0.7044912493,0.6976183278,0.9664080083,0.6130650453,0.8088447714,0.8357507405,0.6081739278,0.6843704212,0.9328503,0.4694519498,0.605395814,0.7367895685,0.4379154021,0.5851945815,0.8004365157,0.2587174155,0.511742855,0.671165501,0.3116009343,0.4250371911,0.5913622381,0.1986622419,0.3593704773,,,,95,0.8636389085,0.9074988523,0.6976183278,0.7145238095,0.8357507405,0.9024120301,0.6843704212,0.7899428416,0.7367895685,0.7940704751,0.5851945815,0.68,0.671165501,0.7119691432,0.4250371911,0.5970873133,0.9664080083,0.986384046,0.8088447714,0.8167556854,0.9328503,0.9718335103,0.605395814,0.6168286486,0.8004365157,0.9439752536,0.511742855,0.4974529108,0.5913622381,0.921142502,0.3593704773,0.377091693,,95,0.9530332024,0.04997818279,0.9461899966,0.741054045,0.9638637127,0.8443101712,0.9739809807,0.004468635554,0.8877691645,0.4453402239,0.9494608096,0.7641395349,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.8440332326,0.7166408269,0.8455488419,0.7351162791,0.6681520645,0.7642749245,0.6793655589,0.8054128902,,0.9880510482,0.987131898,0.988157104,0.957363169,0.9650908847,0.9717434398,,,,,,,,,0.6660473313,,0.7955287009,,,,,,0.5031007751937985,,0.5970025839793281
96,0.9589385898,0.9696030945,0.9417123327,0.9687111827,0.9777128856,0.9829603705,0.9725162114,96,0.9587835903,0.9698493105,0.9449404071,0.9637022862,0.9814922968,0.9845299961,0.9702852535,,96,0.9889112903,0.9601279776,0.9345561183,0.9472529694,0.9966733871,0.974458246,0.9547609919,0.9558891416,0.9969086022,0.9757353337,0.9629599736,0.9690135625,,,,,,,,,,,96,0.8565509982,0.6811896044,0.6980438264,0.9697448128,0.6149126048,0.8456615943,0.8168371622,0.6069103341,0.6955007998,0.9385230292,0.4346090253,0.598735062,0.7293557917,0.4511880808,0.584020296,0.8428723001,0.2511512933,0.5049730486,0.6378853459,0.3245118036,0.4157730703,0.5643766366,0.2196732567,0.3584583695,,,,96,0.8565509982,0.9120561658,0.6980438264,0.7328231293,0.8168371622,0.9070272838,0.6955007998,0.8197468699,0.7293557917,0.7921054816,0.584020296,0.67,0.6378853459,0.7047799834,0.4157730703,0.6344332478,0.9697448128,0.9856338249,0.8456615943,0.8010850213,0.9385230292,0.9715064098,0.598735062,0.6088975817,0.8428723001,0.9477527069,0.5049730486,0.5089097651,0.5643766366,0.8734526141,0.3584583695,0.379587582,,96,0.9576660959,0.05075017622,0.9396273917,0.8228600201,0.9662974152,0.8816465257,0.9845865592,0.003057487484,0.887459087,0.466873385,0.9494022394,0.7746459948,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.8450654582,0.7897157623,0.8418429003,0.7311162791,0.687713998,0.8428247734,0.6825780463,0.8055689829,,0.9873440096,0.9829603705,0.9917630007,0.9441924537,0.9681483721,0.966468434,,,,,,,,,0.6794209466,,0.8007099698,,,,,,0.5534108527131782,,0.5983979328165374
97,0.9595046753,0.9700807265,0.9441983133,0.9638097156,0.9827476253,0.9853996536,0.9740953533,97,0.9579465925,0.9706377397,0.9424053124,0.9621714171,0.9826402175,0.9850673454,0.9711789806,,97,0.9833669355,0.9483249987,0.9456472756,0.9349237638,0.9966733871,0.974458246,0.9591261594,0.9561789234,0.9978494624,0.9792708501,0.9629599736,0.9690135625,,,,,,,,,,,97,0.8610635225,0.6890725251,0.702332404,0.967650912,0.6439920723,0.8211226444,0.8061369431,0.5895784884,0.6875495692,0.9177723112,0.4622378155,0.5918054603,0.7290103476,0.4423164492,0.5738756805,0.8232470396,0.2596864534,0.5258914812,0.6668831941,0.3027917455,0.4284634854,0.5813698894,0.2144418192,0.3593065288,,,,97,0.8610635225,0.8876123932,0.702332404,0.7568367347,0.8061369431,0.9031110394,0.6875495692,0.837642896,0.7290103476,0.7969888045,0.5738756805,0.67,0.6668831941,0.7249944466,0.4284634854,0.6220087239,0.967650912,0.9849283931,0.8211226444,0.8408579395,0.9177723112,0.9728865051,0.5918054603,0.6469868667,0.8232470396,0.9534592634,0.5258914812,0.5188659565,0.5813698894,0.903760846,0.3593065288,0.361278396,,97,0.9542417833,0.05007887759,0.955068815,0.7900637798,0.9654246391,0.8538016113,0.9786827871,0.002721499849,0.8876945162,0.4695951766,0.9525719208,0.7795865633,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.8318227593,0.7396382429,0.8418126888,0.7243979328,0.6629909366,0.7901812689,0.6660473313,0.7955287009,,0.9813341818,0.9853996536,0.9771273023,0.9418069415,0.9735913718,0.9792695629,,,,,,,,,0.6773476838,,0.7901812689,,,,,,0.6173643410852713,,0.5736175710594316
98,0.9612703226,0.9693205516,0.9482788201,0.9665290227,0.9854328198,0.9814402376,0.9599502738,98,0.958671721,0.970291961,0.9416019942,0.961694699,0.9829624408,0.9852087531,0.9709975473,,98,0.9828629032,0.9628569124,0.9238954243,0.9432061326,0.9937163978,0.974458246,0.9511491354,0.9617521692,0.9978830645,0.9721863741,0.962078869,0.9606536939,,,,,,,,,,,98,0.8714882372,0.6937530093,0.6932625662,0.9755562274,0.6267593806,0.8363566126,0.8121950236,0.6096481205,0.6942842548,0.9409561192,0.4793814664,0.6131655711,0.7374378369,0.4467421709,0.5828594693,0.8175292674,0.2656218105,0.5152589821,0.6366512517,0.3089711918,0.4284634854,0.5431149884,0.2147626837,0.3415002322,,,,98,0.8714882372,0.9156952982,0.6932625662,0.7497278912,0.8121950236,0.8933741985,0.6942842548,0.8032117583,0.7374378369,0.7870225189,0.5828594693,0.69,0.6366512517,0.7158211999,0.4284634854,0.6008198873,0.9755562274,0.9877501204,0.8363566126,0.8137659982,0.9409561192,0.9710269611,0.6131655711,0.6134478633,0.8175292674,0.9370618861,0.5152589821,0.5135295186,0.5431149884,0.9321988642,0.3415002322,0.367776151,,98,0.9542417833,0.05007887759,0.9382175227,0.7721047331,0.9633937563,0.8871097684,0.9786827871,0.002721499849,0.8876945162,0.4695951766,0.9506838932,0.7806563307,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.8603222558,0.6952971576,0.8454934542,0.7401705426,0.6582578046,0.7901812689,0.6794209466,0.8007099698,,0.9749708347,0.9814402376,0.989606533,0.949131472,0.9590095085,0.9699963041,,,,,,,,,0.6821332662,,0.7901812689,,,,,,0.520671834625323,,0.622170542635659
99,0.9536888215,0.9729061554,0.9380052276,0.9557525095,0.9880173195,0.9884045675,0.9731545879,99,0.9586050038,0.9704641776,0.9415744095,0.9599405781,0.9842748297,0.9857708488,0.9706178813,,99,0.9861223118,0.968314782,0.942069049,0.9349237638,0.997311828,0.974458246,0.9629196177,0.9545649061,0.9978158602,0.9838145938,0.9651055644,0.968925954,,,,,,,,,,,99,0.8541099802,0.6978064429,0.6985678614,0.9669790722,0.6957909234,0.8626087541,0.8152599105,0.6023846971,0.6754446102,0.9257616289,0.4709127,0.5998171822,0.7241696444,0.4440346969,0.579074165,0.8120829155,0.2510077321,0.5197878884,0.6338521017,0.3209217113,0.4284634854,0.54721622,0.2118232957,0.3621690664,,,,99,0.8541099802,0.919244852,0.6985678614,0.7358163265,0.8152599105,0.9090750225,0.6754446102,0.8146434404,0.7241696444,0.793740733,0.579074165,0.68,0.6338521017,0.7257382688,0.4284634854,0.6245565675,0.9669790722,0.9749403742,0.8626087541,0.8330813934,0.9257616289,0.9675050297,0.5998171822,0.614960143,0.8120829155,0.9439752536,0.5197878884,0.5112717949,0.54721622,0.9113135026,0.3621690664,0.392792173,,99,0.9542417833,0.05007887759,0.9516784156,0.811211816,0.9624874119,0.8430261833,0.9786827871,0.002721499849,0.8876945162,0.4695951766,0.9502583979,0.7871640827,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.8278197382,0.6806976744,0.8456004532,0.7277842377,0.653121853,0.7901812689,0.6773476838,0.7901812689,,0.972354792,0.9884045675,0.9911620179,0.9273258744,0.9748345261,0.977690421,,,,,,,,,,,,,,,,,,,
100,0.9599561958,0.9695492768,0.9358152772,0.9536710646,0.9809015541,0.9878389366,0.97527131,100,0.9583051133,0.9705919946,0.9406997749,0.9586508656,0.9847838978,0.9858945805,0.9694587239,,100,0.9723454301,0.9651422272,0.9381545229,0.9432061326,0.9966397849,0.974458246,0.9519091722,0.9597472833,0.9971774194,0.9839624671,0.9605318913,0.9636896639,,,,,,,,,,,100,0.8841636154,0.7310177254,0.7029124257,0.974559665,0.6342056054,0.8538244483,0.8159902856,0.603616925,0.7056028283,0.9436446165,0.4743898231,0.6453872108,0.7308138348,0.4367287793,0.5900195826,0.7896761574,0.2571988075,0.5197878884,0.6772944616,0.3114158202,0.4284634854,0.5872989829,0.2199122222,0.3703914996,,,,100,0.8841636154,0.9157288902,0.7029124257,0.7396258503,0.8159902856,0.9015293069,0.7056028283,0.807770822,0.7308138348,0.7749499218,0.5900195826,0.68,0.6772944616,0.7182243179,0.4284634854,0.6249890614,0.974559665,0.9849507877,0.8538244483,0.830763546,0.9436446165,0.9704578959,0.6453872108,0.6269373983,0.7896761574,0.9477527069,0.5197878884,0.5141082496,0.5872989829,0.8852931871,0.3703914996,0.389552377,,100,0.9542417833,0.05007887759,0.9467774421,0.7752433703,0.962504196,0.8324269889,0.9786827871,0.002721499849,0.8876945162,0.4695951766,0.9502383003,0.7721274763,,0.3533187319,0.3066666667,0.2766666667,0.264,0.37,0.3333333333,0.33,0.304,,0.8624370594,0.795503876,0.8501930178,0.7238329027,0.735020141,0.7901812689,0.6821332662,0.7901812689,,0.9757132252,0.9878389366,0.9904196274,0.93179451,0.9713402547,0.982091859,,,,,,,,,,,,,,,,,,,

==> img/script.txt <==
# Scale font and line width (dpi) by changing the size! It will always display stretched.
set terminal svg size 1200,1200 enhanced font 'arial,20'
#set output 'out.svg'
set datafile separator ','

set key autotitle columnhead # use the first line as title
set ylabel "Accuracy %" # label for the Y axis
set xlabel 'Epochs' # label for the X axis
#set key right center # legend placement
set key at 100, 0.3
set ylabel offset 1.4,0
set xlabel offset 0,0.4
set yrange [0.75:1]
set key at 100, 0.9
set output 'results/tAvA.svg'
plot "results.csv" using 1:4 with linespoints pointinterval 5,  '' using 1:6 with linespoints pointinterval 5,  '' using 1:8 with linespoints pointinterval 5


## Inizia numero convoluzioni

set terminal svg size 450, 300 enhanced font 'arial,10'

set key font ",14"

set xtic font ",14"
set ytic font ",14"


set xlabel font ",20"
set ylabel font ",20"


set yrange [0.75:1]
set key at 100, 0.9


set output 'results/numconvoluzioni-20TAGS.svg'
plot "results.csv" using 1:19 with linespoints pointinterval 5, '' using 1:23 with linespoints pointinterval 5, '' using 1:27 with linespoints pointinterval 5

set output 'results/numconvoluzioni-50TAGS.svg'
plot "results.csv" using 1:20 with linespoints pointinterval 5, '' using 1:24 with linespoints pointinterval 5, '' using 1:28 with linespoints pointinterval 5

set output 'results/numconvoluzioni-100TAGS.svg'
plot "results.csv" using 1:21 with linespoints pointinterval 5, '' using 1:25 with linespoints pointinterval 5, '' using 1:29 with linespoints pointinterval 5

set output 'results/numconvoluzioni-200TAGS.svg'
plot "results.csv" using 1:22 with linespoints pointinterval 5, '' using 1:26 with linespoints pointinterval 5, '' using 1:30 with linespoints pointinterval 5

set output 'results/numconvoluzioni-PM0.svg'
plot "results.csv" using 1:135 with linespoints pointinterval 5, '' using 1:136 with linespoints pointinterval 5, '' using 1:137 with linespoints pointinterval 5

set output 'results/numconvoluzioni-PM1.svg'
plot "results.csv" using 1:138 with linespoints pointinterval 5, '' using 1:139 with linespoints pointinterval 5, '' using 1:140 with linespoints pointinterval 5

## Fine numero convoluzioni

## Federated

set yrange [0:1]
set key at 100, 0.4

set key horizontal
set key samplen 2
set key at 100, 0.25

#20
set output 'results/federated-20-0.1.svg'
plot "results.csv" using 1:42 with linespoints pointinterval 5, '' using 1:43 with linespoints pointinterval 5, '' using 1:44 with linespoints pointinterval 5, '' using 1:117 with lines

set output 'results/federated-20-1.svg'
plot "results.csv" using 1:45 with linespoints pointinterval 5, '' using 1:46 with linespoints pointinterval 5, '' using 1:47 with linespoints pointinterval 5, '' using 1:121 with lines

#50
set output 'results/federated-50-0.1.svg'
plot "results.csv" using 1:48 with linespoints pointinterval 5, '' using 1:49 with linespoints pointinterval 5, '' using 1:50 with linespoints pointinterval 5, '' using 1:118 with lines


set output 'results/federated-50-1.svg'
plot "results.csv" using 1:51 with linespoints pointinterval 5, '' using 1:52 with linespoints pointinterval 5, '' using 1:53 with linespoints pointinterval 5, '' using 1:122 with lines

set key horizontal
set key samplen 2
set key at 100, 1


#100
set output 'results/federated-100-0.1.svg'
plot "results.csv" using 1:54 with linespoints pointinterval 5, '' using 1:55 with linespoints pointinterval 5, '' using 1:56 with linespoints pointinterval 5, '' using 1:119 with lines


set output 'results/federated-100-1.svg'
plot "results.csv" using 1:57 with linespoints pointinterval 5, '' using 1:58 with linespoints pointinterval 5, '' using 1:59 with linespoints pointinterval 5, '' using 1:123 with lines

#200
set output 'results/federated-200-0.1.svg'
plot "results.csv" using 1:60 with linespoints pointinterval 5, '' using 1:61 with linespoints pointinterval 5, '' using 1:62 with linespoints pointinterval 5, '' using 1:120 with lines

set output 'results/federated-200-1.svg'
plot "results.csv" using 1:63 with linespoints pointinterval 5, '' using 1:64 with linespoints pointinterval 5, '' using 1:65 with linespoints pointinterval 5, '' using 1:124 with lines

##Fine Federated

##Inizio Augmented

set yrange [0:1]
set key at 100, 0.27
#set key above horizontal samplen 2 width 0.2
#20
set output 'results/augmented-20-0.1.svg'
plot "results.csv" using 1:70 with linespoints pointinterval 5, '' using 1:71 with linespoints pointinterval 5, '' using 1:72 with linespoints pointinterval 5, '' using 1:117 with lines, '' using 1:73 with linespoints pointinterval 5

set output 'results/augmented-50-0.1.svg'
plot "results.csv" using 1:74 with linespoints pointinterval 5, '' using 1:75 with linespoints pointinterval 5, '' using 1:76 with linespoints pointinterval 5, '' using 1:118 with lines, '' using 1:77 with linespoints pointinterval 5

set output 'results/augmented-100-0.1.svg'
plot "results.csv" using 1:78 with linespoints pointinterval 5, '' using 1:79 with linespoints pointinterval 5, '' using 1:80 with linespoints pointinterval 5, '' using 1:119 with lines, '' using 1:81 with linespoints pointinterval 5

set output 'results/augmented-200-0.1.svg'
plot "results.csv" using 1:82 with linespoints pointinterval 5, '' using 1:83 with linespoints pointinterval 5, '' using 1:84 with linespoints pointinterval 5, '' using 1:120 with lines, '' using 1:85 with linespoints pointinterval 5



set output 'results/augmented-20-1.svg'
plot "results.csv" using 1:86 with linespoints pointinterval 5, '' using 1:87 with linespoints pointinterval 5, '' using 1:88 with linespoints pointinterval 5, '' using 1:121 with lines, '' using 1:89 with linespoints pointinterval 5

set output 'results/augmented-50-1.svg'
plot "results.csv" using 1:90 with linespoints pointinterval 5, '' using 1:91 with linespoints pointinterval 5, '' using 1:92 with linespoints pointinterval 5, '' using 1:122 with lines, '' using 1:93 with linespoints pointinterval 5

set output 'results/augmented-100-1.svg'
plot "results.csv" using 1:94 with linespoints pointinterval 5, '' using 1:95 with linespoints pointinterval 5, '' using 1:96 with linespoints pointinterval 5, '' using 1:123 with lines, '' using 1:97 with linespoints pointinterval 5

set output 'results/augmented-200-1.svg'
plot "results.csv" using 1:98 with linespoints pointinterval 5, '' using 1:99 with linespoints pointinterval 5, '' using 1:100 with linespoints pointinterval 5, '' using 1:124 with lines, '' using 1:101 with linespoints pointinterval 5


##INIZIO BEEF
set key vertical
set key at 100, 0.30


#PM0
set output 'results/beef-PM0.svg'
plot "results.csv" using 1:106 with linespoints pointinterval 5, '' using 1:107 with linespoints pointinterval 5, '' using 1:128 with linespoints pointinterval 5


set key vertical
set key at 100, 0.30

#PM0AUG
set output 'results/beef-PM0-AUG.svg'
plot "results.csv" using 1:108 with linespoints pointinterval 5, '' using 1:109 with linespoints pointinterval 5, '' using 1:128 with linespoints pointinterval 5



#PM1
set output 'results/beef-PM1.svg'
plot "results.csv" using 1:112 with linespoints pointinterval 5, '' using 1:113 with linespoints pointinterval 5, '' using 1:129 with linespoints pointinterval 5

#PM1AUG
set output 'results/beef-PM1-AUG.svg'
plot "results.csv" using 1:114 with linespoints pointinterval 5, '' using 1:115 with linespoints pointinterval 5, '' using 1:129 with linespoints pointinterval 5


set terminal svg size 400, 400
set yrange [0.8:1]
set key at 100, 0.85
set output 'results/tAvA2.svg'
plot "results.csv" using 1:10 with linespoints pointinterval 5, '' using 1:14 with linespoints pointinterval 5,  '' using 1:16 with linespoints pointinterval 5


